Padding-only defenses add delay in Tor

Website fingerprinting is an attack that uses size and timing characteristics of encrypted downloads to identify targeted websites. Since this can defeat the privacy goals of anonymity networks such as Tor, many algorithms to defend against this attack in Tor have been proposed in the literature. These algorithms typically consist of some combination of the injection of dummy "padding" packets with the delay of actual packets to disrupt timing patterns. For usability reasons, Tor is intended to provide low latency; as such, many authors focus on padding-only defenses in the belief that they are "zero-delay." We demonstrate through Shadow simulations that by increasing queue lengths, padding-only defenses add delay when deployed network-wide, so they should not be considered "zero-delay." We further argue that future defenses should also be evaluated using network-wide deployment simulations

==> ERR_1M.csv <==
KiB_count,CTL_error_rate,SPR_error_rate,INT_error_rate,REB_error_rate
8,0,0,0,0
16,0,0,0,0
24,0,0,0,0
32,0,0,0,0
40,0,0,0,0
48,0,0,2,10
56,0,0,3,11
64,0,0,3,11
72,0,0,4,11
80,0,0,4,11
88,0,1,7,26
96,0,1,11,35
104,0,1,13,35
112,0,1,14,36
120,0,1,14,36
128,0,1,15,36
136,0,1,15,36
144,0,1,16,36
152,0,2,16,37
160,0,2,16,37
168,0,2,16,37
176,0,4,19,48
184,0,4,22,55
192,0,5,24,55
200,0,5,25,55
208,0,5,25,55
216,0,5,26,55
224,0,5,26,55
232,0,6,26,56
240,0,6,29,74
248,0,6,33,78
256,0,6,35,79
264,0,7,38,87
272,0,7,40,88
280,0,7,41,88
288,0,8,42,88
296,0,8,42,88
304,0,8,43,88
312,0,11,44,88
320,0,12,44,88
328,0,12,44,88
336,0,13,45,88
344,0,13,45,88
352,0,16,46,88
360,0,17,46,88
368,0,17,46,88
376,0,17,46,88
384,0,18,46,88
392,0,18,46,88
400,0,19,46,88
408,0,23,48,88
416,0,23,48,88
424,0,23,48,88
432,0,24,49,88
440,0,25,49,88
448,0,25,49,88
456,0,26,49,88
464,0,26,49,88
472,0,26,50,88
480,0,29,51,88
488,0,29,51,88
496,0,29,51,88
504,0,34,52,88
512,0,34,52,88
520,0,34,52,88
528,0,36,53,88
536,0,37,53,88
544,0,37,53,88
552,0,43,54,88
560,0,43,55,88
568,0,44,55,88
576,0,47,55,88
584,0,47,55,88
592,0,47,56,88
600,0,49,56,88
608,0,49,56,88
616,0,49,56,88
624,0,50,57,88
632,0,50,57,88
640,0,50,57,88
648,0,53,58,88
656,0,54,58,88
664,0,54,58,88
672,0,55,58,88
680,0,55,58,88
688,0,55,58,88
696,0,56,59,88
704,0,56,59,88
712,0,56,59,88
720,0,58,59,88
728,0,59,59,88
736,0,59,59,88
744,0,60,60,88
752,0,61,60,88
760,0,61,60,88
768,0,62,60,88
776,0,62,60,88
784,0,62,60,88
792,0,64,61,88
800,0,65,61,88
808,0,65,61,88
816,0,67,61,88
824,0,67,62,88
832,0,67,62,88
840,0,68,62,88
848,1,68,62,88
856,1,68,62,88
864,1,69,62,88
872,1,69,62,88
880,1,69,62,88
888,1,70,62,88
896,1,71,62,88
904,1,71,62,88
912,1,72,63,88
920,1,72,63,88
928,1,72,63,88
936,1,72,63,89
944,1,73,63,89
952,1,73,63,89
960,1,73,63,89
968,1,74,63,89
976,1,74,63,89
984,1,74,63,89
992,1,75,64,89
1000,1,75,64,89
1008,1,75,64,89
1016,1,76,64,89
1024,1,76,64,89

==> ERR_50K.csv <==
KiB_count,CTL_error_rate,SPR_error_rate,INT_error_rate,REB_error_rate
0.390625,0,0,0,0
0.78125,0,0,0,0
1.171875,0,0,0,0
1.5625,0,0,0,0
1.953125,0,0,0,0
2.34375,0,0,0,0
2.734375,0,0,0,0
3.125,0,0,0,0
3.515625,0,0,0,0
3.90625,0,0,0,0
4.296875,0,0,0,0
4.6875,0,0,0,0
5.078125,0,0,0,0
5.46875,0,0,0,0
5.859375,0,0,0,0
6.25,0,0,0,0
6.640625,0,0,0,0
7.03125,0,0,0,0
7.421875,0,0,0,0
7.8125,0,0,0,0
8.203125,0,0,0,0
8.59375,0,0,0,0
8.984375,0,0,0,0
9.375,0,0,0,0
9.765625,0,0,0,0
10.15625,0,0,0,0
10.546875,0,0,0,0
10.9375,0,0,0,0
11.328125,0,0,0,0
11.71875,0,0,0,0
12.109375,0,0,0,0
12.5,0,0,0,0
12.890625,0,0,0,0
13.28125,0,0,0,0
13.671875,0,0,0,0
14.0625,0,0,0,0
14.453125,0,0,0,0
14.84375,0,0,0,0
15.234375,0,0,0,0
15.625,0,0,0,0
16.015625,0,0,0,0
16.40625,0,0,0,0
16.796875,0,0,0,0
17.1875,0,0,0,0
17.578125,0,0,0,0
17.96875,0,0,0,0
18.359375,0,0,0,0
18.75,0,0,0,0
19.140625,0,0,0,0
19.53125,0,0,0,0
19.921875,0,0,0,0
20.3125,0,0,0,0
20.703125,0,0,0,0
21.09375,0,0,0,0
21.484375,0,0,0,0
21.875,0,0,0,0
22.265625,0,0,0,0
22.65625,0,0,0,0
23.046875,0,0,0,0
23.4375,0,0,0,0
23.828125,0,0,0,0
24.21875,0,0,0,0
24.609375,0,0,0,0
25,0,0,0,0
25.390625,0,0,0,0
25.78125,0,0,0,0
26.171875,0,0,0,0
26.5625,0,0,0,0
26.953125,0,0,0,0
27.34375,0,0,0,0
27.734375,0,0,0,0
28.125,0,0,0,0
28.515625,0,0,0,0
28.90625,0,0,0,0
29.296875,0,0,0,0
29.6875,0,0,0,0
30.078125,0,0,0,0
30.46875,0,0,0,0
30.859375,0,0,0,0
31.25,0,0,0,0
31.640625,0,0,0,0
32.03125,0,0,0,0
32.421875,0,0,0,0
32.8125,0,0,0,0
33.203125,0,0,0,0
33.59375,0,0,0,0
33.984375,0,0,0,0
34.375,0,0,0,0
34.765625,0,0,0,0
35.15625,0,0,0,0
35.546875,0,0,0,0
35.9375,0,0,0,0
36.328125,0,0,0,0
36.71875,0,0,0,0
37.109375,0,0,0,0
37.5,0,0,0,0
37.890625,0,0,0,0
38.28125,0,0,0,0
38.671875,0,0,0,0
39.0625,0,0,0,0
39.453125,0,0,0,0
39.84375,0,0,0,0
40.234375,0,0,0,0
40.625,0,0,0,0
41.015625,0,0,0,0
41.40625,0,0,0,0
41.796875,0,0,0,0
42.1875,0,0,0,2
42.578125,0,0,0,4
42.96875,0,0,0,5
43.359375,0,0,0,6
43.75,0,0,0,7
44.140625,0,0,0,7
44.53125,0,0,1,8
44.921875,0,0,1,8
45.3125,0,0,1,9
45.703125,0,0,1,9
46.09375,0,0,1,9
46.484375,0,0,1,9
46.875,0,0,1,10
47.265625,0,0,1,10
47.65625,0,0,1,10
48.046875,0,0,2,10
48.4375,0,0,2,10
48.828125,0,0,2,10
49.21875,0,0,2,10
49.609375,0,0,2,10
50,0,0,2,11

==> ERR_5M.csv <==
KiB_count,CTL_error_rate,SPR_error_rate,INT_error_rate,REB_error_rate
40,0,0,0,0
80,0,0,4,11
120,0,1,15,35
160,0,2,17,36
200,0,5,25,55
240,0,6,30,74
280,0,7,42,88
320,0,11,45,88
360,0,16,46,88
400,0,18,47,88
440,0,24,50,88
480,0,29,51,88
520,0,34,53,88
560,0,42,55,88
600,0,48,56,88
640,0,49,57,88
680,0,53,58,88
720,0,56,60,88
760,0,59,60,88
800,0,64,61,88
840,0,67,62,88
880,0,68,62,88
920,0,71,64,88
960,0,72,64,88
1000,0,75,65,88
1040,0,77,65,88
1080,0,78,66,88
1120,0,79,66,88
1160,0,81,66,88
1200,0,81,67,88
1240,0,83,67,88
1280,0,84,67,88
1320,0,85,68,88
1360,1,86,68,88
1400,1,87,68,88
1440,1,87,69,88
1480,1,88,69,88
1520,1,89,69,88
1560,1,89,69,88
1600,1,90,70,88
1640,2,91,70,88
1680,2,91,70,88
1720,2,91,70,88
1760,2,92,71,88
1800,2,92,71,88
1840,3,93,71,88
1880,3,93,71,88
1920,3,93,71,88
1960,3,94,72,88
2000,4,94,72,88
2040,4,94,72,88
2080,4,95,72,88
2120,4,95,72,88
2160,5,95,73,88
2200,5,95,73,88
2240,5,95,73,88
2280,5,96,73,89
2320,5,96,73,89
2360,6,96,73,89
2400,6,96,73,89
2440,6,96,74,89
2480,6,96,74,89
2520,7,97,74,89
2560,7,97,74,89
2600,7,97,74,89
2640,8,97,74,89
2680,8,97,74,89
2720,8,97,74,89
2760,8,97,75,89
2800,8,98,75,89
2840,9,98,75,89
2880,9,98,75,89
2920,9,98,75,89
2960,9,98,75,89
3000,9,98,75,89
3040,10,98,75,89
3080,10,98,75,89
3120,10,98,75,89
3160,10,98,76,89
3200,11,98,76,89
3240,11,98,76,89
3280,11,98,76,89
3320,11,98,76,89
3360,12,98,76,89
3400,12,98,76,89
3440,12,98,76,89
3480,13,99,76,89
3520,13,99,76,89
3560,14,99,77,89
3600,14,99,77,89
3640,15,99,77,89
3680,15,99,77,89
3720,15,99,77,89
3760,16,99,77,90
3800,16,99,77,90
3840,16,99,77,90
3880,17,99,77,90
3920,17,99,78,90
3960,18,99,78,90
4000,18,99,78,90
4040,18,99,78,90
4080,19,99,78,90
4120,19,99,78,90
4160,19,99,78,90
4200,20,99,78,90
4240,20,99,78,90
4280,20,99,78,90
4320,20,99,78,90
4360,21,99,79,90
4400,21,99,79,90
4440,21,99,79,90
4480,22,99,79,90
4520,22,99,79,90
4560,22,99,79,90
4600,23,99,79,90
4640,23,99,79,90
4680,23,99,79,90
4720,23,99,79,90
4760,24,99,79,90
4800,24,99,79,90
4840,24,99,79,90
4880,24,99,79,90
4920,24,99,79,90
4960,24,99,79,90
5000,25,99,80,90
5040,25,99,80,90
5080,25,99,80,90
5120,25,99,80,90

==> PAD_ERR_1M.csv <==
padding_count,CTL_error_rate,SPR_error_rate,INT_error_rate,REB_error_rate
27,1,3,26,88
54,1,15,35,89
81,1,27,41,89
108,1,38,45,89
135,1,47,48,89
162,1,54,51,89
189,1,59,53,89
216,1,63,54,89
243,1,66,56,89
270,1,68,57,89
297,1,69,58,89
324,1,70,58,89
351,1,71,59,89
378,1,72,60,89
405,1,73,60,89
432,1,73,61,89
459,1,73,61,89
486,1,74,61,89
513,1,74,61,89
540,1,74,62,89
567,1,74,62,89
594,1,74,62,89
621,1,75,62,89
648,1,75,62,89
675,1,75,62,89
702,1,75,63,89
729,1,75,63,89
756,1,75,63,89
783,1,75,63,89
810,1,75,63,89
837,1,75,63,89
864,1,75,63,89
891,1,75,63,89
918,1,75,63,89
945,1,75,63,89
972,1,75,63,89
999,1,75,63,89
1026,1,75,63,89
1053,1,75,63,89
1080,1,75,63,89
1107,1,75,63,89
1134,1,75,63,89
1161,1,76,63,89
1188,1,76,63,89
1215,1,76,63,89
1242,1,76,63,89
1269,1,76,63,89
1296,1,76,63,89
1323,1,76,63,89
1350,1,76,63,89
1377,1,76,63,89
1404,1,76,63,89
1431,1,76,63,89
1458,1,76,63,89
1485,1,76,63,89
1512,1,76,63,89
1539,1,76,63,89
1566,1,76,64,89
1593,1,76,64,89
1620,1,76,64,89
1647,1,76,64,89
1674,1,76,64,89
1701,1,76,64,89
1728,1,76,64,89
1755,1,76,64,89
1782,1,76,64,89
1809,1,76,64,89
1836,1,76,64,89
1863,1,76,64,89
1890,1,76,64,89
1917,1,76,64,89
1944,1,76,64,89
1971,1,76,64,89
1998,1,76,64,89
2025,1,76,64,89
2052,1,76,64,89
2079,1,76,64,89
2106,1,76,64,89
2133,1,76,64,89
2160,1,76,64,89
2187,1,76,64,89
2214,1,76,64,89
2241,1,76,64,89
2268,1,76,64,89
2295,1,76,64,89
2322,1,76,64,89
2349,1,76,64,89
2376,1,76,64,89
2403,1,76,64,89
2430,1,76,64,89
2457,1,76,64,89
2484,1,76,64,89
2511,1,76,64,89
2538,1,76,64,89
2565,1,76,64,89
2592,1,76,64,89
2619,1,76,64,89
2646,1,76,64,89
2673,1,76,64,89
2700,1,76,64,89
2727,1,76,64,89
2754,1,76,64,89
2781,1,76,64,89
2808,1,76,64,89
2835,1,76,64,89
2862,1,76,64,89
2889,1,76,64,89
2916,1,76,64,89
2943,1,76,64,89
2970,1,76,64,89
2997,1,76,64,89
3024,1,76,64,89
3051,1,76,64,89
3078,1,76,64,89
3105,1,76,64,89
3132,1,76,64,89
3159,1,76,64,89
3186,1,76,64,89
3213,1,76,64,89
3240,1,76,64,89
3267,1,76,64,89
3294,1,76,64,89
3321,1,76,64,89
3348,1,76,64,89
3375,1,76,64,89
3402,1,76,64,89
3429,1,76,64,89
3456,1,76,64,89

==> PAD_ERR_50K.csv <==
padding_count,CTL_error_rate,SPR_error_rate,INT_error_rate,REB_error_rate
11,0,0,1,11
22,0,0,1,11
33,0,0,1,11
44,0,0,1,11
55,0,0,2,11
66,0,0,2,11
77,0,0,2,11
88,0,0,2,11
99,0,0,2,11
110,0,0,2,11
121,0,0,2,11
132,0,0,2,11
143,0,0,2,11
154,0,0,2,11
165,0,0,2,11
176,0,0,2,11
187,0,0,2,11
198,0,0,2,11
209,0,0,2,11
220,0,0,2,11
231,0,0,2,11
242,0,0,2,11
253,0,0,2,11
264,0,0,2,11
275,0,0,2,11
286,0,0,2,11
297,0,0,2,11
308,0,0,2,11
319,0,0,2,11
330,0,0,2,11
341,0,0,2,11
352,0,0,2,11
363,0,0,2,11
374,0,0,2,11
385,0,0,2,11
396,0,0,2,11
407,0,0,2,11
418,0,0,2,11
429,0,0,2,11
440,0,0,2,11
451,0,0,2,11
462,0,0,2,11
473,0,0,2,11
484,0,0,2,11
495,0,0,2,11
506,0,0,2,11
517,0,0,2,11
528,0,0,2,11
539,0,0,2,11
550,0,0,2,11
561,0,0,2,11
572,0,0,2,11
583,0,0,2,11
594,0,0,2,11
605,0,0,2,11
616,0,0,2,11
627,0,0,2,11
638,0,0,2,11
649,0,0,2,11
660,0,0,2,11
671,0,0,2,11
682,0,0,2,11
693,0,0,2,11
704,0,0,2,11
715,0,0,2,11
726,0,0,2,11
737,0,0,2,11
748,0,0,2,11
759,0,0,2,11
770,0,0,2,11
781,0,0,2,11
792,0,0,2,11
803,0,0,2,11
814,0,0,2,11
825,0,0,2,11
836,0,0,2,11
847,0,0,2,11
858,0,0,2,11
869,0,0,2,11
880,0,0,2,11
891,0,0,2,11
902,0,0,2,11
913,0,0,2,11
924,0,0,2,11
935,0,0,2,11
946,0,0,2,11
957,0,0,2,11
968,0,0,2,11
979,0,0,2,11
990,0,0,2,11
1001,0,0,2,11
1012,0,0,2,11
1023,0,0,2,11
1034,0,0,2,11
1045,0,0,2,11
1056,0,0,2,11
1067,0,0,2,11
1078,0,0,2,11
1089,0,0,2,11
1100,0,0,2,11
1111,0,0,2,11
1122,0,0,2,11
1133,0,0,2,11
1144,0,0,2,11
1155,0,0,2,11
1166,0,0,2,11
1177,0,0,2,11
1188,0,0,2,11
1199,0,0,2,11
1210,0,0,2,11
1221,0,0,2,11
1232,0,0,2,11
1243,0,0,2,11
1254,0,0,2,11
1265,0,0,2,11
1276,0,0,2,11
1287,0,0,2,11
1298,0,0,2,11
1309,0,0,2,11
1320,0,0,2,11
1331,0,0,2,11
1342,0,0,2,11
1353,0,0,2,11
1364,0,0,2,11
1375,0,0,2,11
1386,0,0,2,11
1397,0,0,2,11
1408,0,0,2,11

==> PAD_ERR_5M.csv <==
padding_count,CTL_error_rate,SPR_error_rate,INT_error_rate,REB_error_rate
172,25,57,52,90
344,25,84,61,90
516,25,93,65,90
688,25,96,67,90
860,25,98,69,90
1032,25,98,70,90
1204,25,99,71,90
1376,25,99,71,90
1548,25,99,72,90
1720,25,99,72,90
1892,25,99,73,90
2064,25,99,73,90
2236,25,99,74,90
2408,25,99,74,90
2580,25,99,75,90
2752,25,99,75,90
2924,25,99,75,90
3096,25,99,76,90
3268,25,99,76,90
3440,25,99,76,90
3612,25,99,77,90
3784,25,99,77,90
3956,25,99,77,90
4128,25,99,77,90
4300,25,99,77,90
4472,25,99,77,90
4644,25,99,78,90
4816,25,99,78,90
4988,25,99,78,90
5160,25,99,78,90
5332,25,99,78,90
5504,25,99,78,90
5676,25,99,78,90
5848,25,99,78,90
6020,25,99,78,90
6192,25,99,79,90
6364,25,99,79,90
6536,25,99,79,90
6708,25,99,79,90
6880,25,99,79,90
7052,25,99,79,90
7224,25,99,79,90
7396,25,99,79,90
7568,25,99,79,90
7740,25,99,79,90
7912,25,99,79,90
8084,25,99,79,90
8256,25,99,79,90
8428,25,99,79,90
8600,25,99,79,90
8772,25,99,79,90
8944,25,99,79,90
9116,25,99,79,90
9288,25,99,79,90
9460,25,99,79,90
9632,25,99,79,90
9804,25,99,79,90
9976,25,99,79,90
10148,25,99,79,90
10320,25,99,79,90
10492,25,99,79,90
10664,25,99,79,90
10836,25,99,79,90
11008,25,99,79,90
11180,25,99,79,90
11352,25,99,79,90
11524,25,99,80,90
11696,25,99,80,90
11868,25,99,80,90
12040,25,99,80,90
12212,25,99,80,90
12384,25,99,80,90
12556,25,99,80,90
12728,25,99,80,90
12900,25,99,80,90
13072,25,99,80,90
13244,25,99,80,90
13416,25,99,80,90
13588,25,99,80,90
13760,25,99,80,90
13932,25,99,80,90
14104,25,99,80,90
14276,25,99,80,90
14448,25,99,80,90
14620,25,99,80,90
14792,25,99,80,90
14964,25,99,80,90
15136,25,99,80,90
15308,25,99,80,90
15480,25,99,80,90
15652,25,99,80,90
15824,25,99,80,90
15996,25,99,80,90
16168,25,99,80,90
16340,25,99,80,90
16512,25,99,80,90
16684,25,99,80,90
16856,25,99,80,90
17028,25,99,80,90
17200,25,99,80,90
17372,25,99,80,90
17544,25,99,80,90
17716,25,99,80,90
17888,25,99,80,90
18060,25,99,80,90
18232,25,99,80,90
18404,25,99,80,90
18576,25,99,80,90
18748,25,99,80,90
18920,25,99,80,90
19092,25,99,80,90
19264,25,99,80,90
19436,25,99,80,90
19608,25,99,80,90
19780,25,99,80,90
19952,25,99,80,90
20124,25,99,80,90
20296,25,99,80,90
20468,25,99,80,90
20640,25,99,80,90
20812,25,99,80,90
20984,25,99,80,90
21156,25,99,80,90
21328,25,99,80,90
21500,25,99,80,90
21672,25,99,80,90
21844,25,99,80,90
22016,25,99,80,90

==> PCTB_1M.csv <==
KiB_count,CTL_bwoh,SPR_bwoh,INT_bwoh,REB_bwoh
8,0,0,0,0
16,0,0,0,0
24,0,0,0,0
32,0,0,0,0
40,0,0,0,0
48,0,0,0,0
56,0,0,0,0
64,0,0,0,0
72,0,0,0,0
80,0,0,0,0
88,0,0,0,0
96,0,0,0,0
104,0,0,0,0
112,0,0,0,0
120,0,0,0,0
128,0,0,0,0
136,0,0,0,0
144,0,0,0,0
152,0,0,0,0
160,0,0,0,0
168,0,0,0,0
176,0,1,3,0
184,0,1,2,0
192,0,1,3,0
200,0,1,3,0
208,0,1,3,0
216,0,1,3,0
224,0,1,3,0
232,0,1,3,0
240,0,2,5,0
248,0,1,5,0
256,0,1,5,0
264,0,2,7,0
272,0,1,7,0
280,0,1,7,0
288,0,1,8,0
296,0,1,8,0
304,0,1,9,0
312,0,2,11,0
320,0,2,11,0
328,0,2,11,0
336,0,2,11,0
344,0,2,11,0
352,0,2,13,0
360,0,2,13,0
368,0,2,13,0
376,0,2,13,0
384,0,2,13,0
392,0,2,13,0
400,0,2,13,0
408,0,3,14,0
416,0,3,14,0
424,0,3,14,0
432,0,3,14,0
440,0,3,14,0
448,0,3,14,0
456,0,3,14,0
464,0,3,14,0
472,0,3,14,0
480,0,4,15,0
488,0,4,15,0
496,0,4,15,0
504,0,4,16,0
512,0,4,16,0
520,0,4,15,0
528,0,4,16,0
536,0,4,16,0
544,0,4,16,0
552,0,5,16,0
560,0,5,17,0
568,0,5,17,0
576,0,5,17,0
584,0,5,17,0
592,0,5,17,0
600,0,5,17,0
608,0,5,17,0
616,0,5,17,0
624,0,5,17,0
632,0,5,17,0
640,0,5,17,0
648,0,5,18,0
656,0,5,18,0
664,0,5,18,0
672,0,5,18,0
680,0,5,18,0
688,0,5,18,0
696,0,5,18,0
704,0,5,18,0
712,0,5,18,0
720,0,5,18,0
728,0,5,18,0
736,0,5,18,0
744,0,5,18,0
752,0,5,18,0
760,0,5,18,0
768,0,5,18,0
776,0,5,18,0
784,0,5,18,0
792,0,5,18,0
800,0,6,19,0
808,0,6,19,0
816,0,6,19,0
824,0,6,19,0
832,0,6,19,0
840,0,6,19,0
848,0,6,19,0
856,0,6,19,0
864,0,6,19,0
872,0,6,19,0
880,0,6,19,0
888,0,6,19,0
896,0,6,19,0
904,0,6,19,0
912,0,6,19,0
920,0,6,19,0
928,0,6,19,0
936,0,6,19,0
944,0,6,19,0
952,0,6,19,0
960,0,6,19,0
968,0,6,19,0
976,0,6,19,0
984,0,6,19,0
992,0,6,19,0
1000,0,6,19,0
1008,0,6,19,0
1016,0,6,19,0
1024,0,6,19,0

==> PCTB_5M.csv <==
KiB_count,CTL_bwoh,SPR_bwoh,INT_bwoh,REB_bwoh
40,0,0,0,0
80,0,0,0,0
120,0,2,2,0
160,0,2,2,0
200,0,3,8,0
240,0,2,9,0
280,0,2,11,0
320,0,5,14,0
360,0,4,16,0
400,0,5,16,0
440,0,10,18,0
480,0,9,18,0
520,0,8,18,0
560,0,9,19,0
600,0,9,20,0
640,0,9,19,0
680,0,8,20,0
720,0,8,20,0
760,0,7,20,0
800,0,7,20,0
840,0,7,21,0
880,0,8,21,0
920,0,8,21,0
960,0,8,21,0
1000,0,7,21,0
1040,0,7,21,0
1080,0,7,21,0
1120,0,7,21,0
1160,0,7,22,0
1200,0,7,22,0
1240,0,7,22,0
1280,0,6,22,0
1320,0,6,22,0
1360,0,7,22,0
1400,0,7,22,0
1440,0,6,22,0
1480,0,6,22,0
1520,0,6,22,0
1560,0,6,22,0
1600,0,6,22,0
1640,0,6,22,0
1680,0,6,22,0
1720,0,5,22,0
1760,0,5,22,0
1800,0,5,22,0
1840,0,5,22,0
1880,0,5,23,0
1920,0,5,22,0
1960,0,5,23,0
2000,0,6,23,0
2040,0,6,23,0
2080,0,5,23,0
2120,0,5,23,0
2160,0,5,23,0
2200,0,5,23,0
2240,0,5,23,0
2280,0,5,23,0
2320,0,5,23,0
2360,0,5,23,0
2400,0,5,23,0
2440,0,5,23,0
2480,0,5,23,0
2520,0,6,23,0
2560,0,6,23,0
2600,0,6,23,0
2640,0,6,23,0
2680,0,5,23,0
2720,0,5,23,0
2760,0,5,23,0
2800,0,5,23,0
2840,0,6,23,0
2880,0,5,23,0
2920,0,5,23,0
2960,0,5,23,0
3000,0,6,23,0
3040,0,6,23,0
3080,0,6,23,0
3120,0,6,23,0
3160,0,6,23,0
3200,0,6,22,0
3240,0,6,22,0
3280,0,6,22,0
3320,0,6,22,0
3360,0,6,21,0
3400,0,6,21,0
3440,0,6,21,0
3480,0,6,21,0
3520,0,6,20,0
3560,0,6,20,0
3600,0,5,20,0
3640,0,5,20,0
3680,0,5,20,0
3720,0,6,21,0
3760,0,6,20,0
3800,0,6,21,0
3840,0,6,20,0
3880,0,6,20,0
3920,0,6,20,0
3960,0,6,21,0
4000,0,6,21,0
4040,0,6,21,0
4080,0,6,21,0
4120,0,6,21,0
4160,0,6,21,0
4200,0,6,21,0
4240,0,6,21,0
4280,0,6,21,0
4320,0,6,21,0
4360,0,6,21,0
4400,0,6,21,0
4440,0,6,21,0
4480,0,6,21,0
4520,0,6,21,0
4560,0,6,21,0
4600,0,6,20,0
4640,0,6,20,0
4680,0,6,20,0
4720,0,6,21,0
4760,0,6,21,0
4800,0,6,20,0
4840,0,6,20,0
4880,0,6,20,0
4920,0,6,20,0
4960,0,6,20,0
5000,0,6,20,0
5040,0,6,20,0
5080,0,6,20,0
5120,0,6,20,0

==> SCATTER_1M.csv <==
SPR_padding_count,SPR_download_time,INT_padding_count,INT_download_time,REB_padding_count,REB_download_time
285,2797,2462,4907,22,2590
309,2591,1217,1432,22,2225
320,2685,2061,5183,20,2327
180,2565,489,1818,6,3067
147,2855,450,1904,18,3177
114,1869,850,2749,25,2255
224,2955,550,1788,23,1686
262,2640,596,1845,4,2127
191,2687,1798,1400,34,4122
201,3092,380,1755,43,1558
182,3767,692,2300,6,1787
294,3854,192,1058,34,3538
209,3750,727,2671,4,1137
159,3382,550,2168,25,2391
179,4082,474,2720,25,2726
180,3691,399,1216,40,3435
273,3927,574,1594,27,1121
180,2158,1106,4139,16,1984
317,2694,735,2456,7,3444
140,1611,1696,2515,38,3058
174,2440,916,2707,35,3248
126,1591,785,2104,7,2139
203,2024,1758,3198,30,1826
213,1427,1692,1271,32,1597
126,1794,1652,3114,6,3209
204,3106,710,2446,8,2664
134,1251,1697,2277,7,3741
279,2888,717,3214,33,2668
476,2104,928,2913,26,2285
346,3014,945,3048,6,2337
143,2301,280,2302,4,2699
126,3425,798,3634,27,2360
199,2789,440,1722,4,2313
283,3051,780,2659,29,2912
270,3382,665,2098,35,2301
362,2326,502,2257,6,1949
249,2426,1883,3780,24,1741
214,2428,1808,3371,26,2549
157,2845,1398,3416,5,3277
291,2571,633,3592,16,2053
191,2729,159,3546,9,2521
114,2364,789,2993,6,4583
83,3306,1642,3070,4,3244
180,4008,757,2976,8,4068
323,4034,378,3134,22,2604
258,3820,571,2085,22,2888
287,3126,415,1537,38,4601
187,2658,542,2191,33,3605
364,2324,701,4113,26,3788
310,1451,340,2306,30,3205
123,2359,732,2496,5,3309
881,11299,641,1964,36,3469
174,2832,1256,2738,20,3338
180,2768,442,3049,4,1600
192,3248,2007,2953,19,2103
206,2937,722,2395,32,2408
115,3682,122,3816,4,2233
226,2490,542,2124,34,2665
253,1318,163,1238,29,2121
176,2811,172,2273,22,1399
202,3341,419,1956,37,4572
207,3723,855,2559,30,1824
148,2229,636,3075,15,3544
348,3986,151,2918,34,3542
249,2553,353,2484,30,3170
210,1885,240,3495,30,3328
351,2794,832,3649,30,3680
126,2888,476,1455,24,2521
302,3723,574,2110,22,3464
263,3475,189,2551,15,3278
419,2383,810,3233,9,2200
109,3718,2153,7399,19,1403
186,4060,432,1511,4,1906
296,4492,380,2098,32,2697
201,2812,282,1554,17,2693
109,3561,255,1805,7,2053
129,2858,571,2114,4,2173
275,4068,408,1976,20,1578
112,3898,410,1932,5,2025
301,2316,1760,4328,5,3596
154,1568,435,2540,4,2629
205,4217,467,2467,37,2767
274,2877,1636,2534,26,2298
369,2941,313,3242,39,753
257,3560,500,3142,42,3298
159,2599,1631,2973,6,2476
134,693,1622,3553,28,4358
107,926,653,3625,4,1180
101,1991,823,2997,13,2319
145,2919,2061,6413,33,1101
197,1681,1726,4088,19,3447
249,4334,1031,3399,42,2687
168,2416,950,3367,4,2733
111,3482,572,3876,40,2612
143,3918,731,3666,33,2413
230,3405,1073,3947,17,1913
178,3102,1571,7002,37,2848
189,2353,554,3187,26,1807
246,3023,520,3639,23,2406
116,2218,1166,4821,4,2011
201,2281,144,3246,23,1887
113,4060,142,3545,29,2759
192,2211,105,3442,33,3143
201,1697,443,1607,23,1791
175,2534,432,1824,42,877
242,2222,541,3713,32,2903
149,2624,1576,1300,33,3550
202,1729,1657,2175,23,3587
135,3006,477,2758,5,3669
332,3748,665,3061,30,2225
157,2414,697,3075,11,3995
348,2217,1458,5474,4,1922
310,3439,734,4332,6,1451
163,3312,1460,4656,29,2400
221,3331,239,769,39,3897
296,3403,461,3002,6,3359
2791,32508,346,2253,37,3260
133,3197,204,3839,38,3456
219,2877,1276,4333,34,2617
290,2073,452,2270,27,3633
234,2107,432,2157,35,3864
278,1744,1147,3746,32,3084
296,2094,813,4035,18,4259
355,2570,690,3524,5,2272
218,2254,943,3120,37,2254
189,1302,471,1767,28,2388
224,1222,419,2748,29,1949
143,2265,775,2440,34,4207
290,2133,869,3503,4,3058
120,1659,1790,3245,26,3803
247,4571,694,3314,5,2115
242,2102,653,3615,5,1840
116,3444,457,2619,15,2382
192,2650,1728,3492,38,1643
191,3247,440,2482,42,1464
186,2059,344,1787,28,1819
232,2267,543,2378,35,1967
242,2402,399,1187,12,3384
172,3592,850,2922,4,2940
141,4062,201,4137,4,2886
149,3723,456,3269,23,3416
228,3093,462,3725,5,3385
113,3194,1641,4391,38,3673
401,3179,292,3766,35,3237
270,3582,552,3610,26,3679
221,3558,731,3233,14,1877
205,2765,603,2856,31,4471
218,3704,1606,3381,4,3130
164,3201,541,3237,31,2358
149,2432,1398,3255,25,2191
118,3530,495,4531,43,2280
276,3931,414,2446,42,1577
170,2894,405,3213,28,2261
227,3627,942,3287,38,3485
180,3202,2152,5471,41,2887
171,3584,722,2617,22,2907
200,3341,519,2822,6,2116
117,3944,672,2979,29,1676
222,3459,354,3530,38,1345
140,1536,574,3451,19,3019
333,2319,697,3478,4,2470
440,3034,1169,4236,40,1309
292,2119,1765,4432,27,2427
240,1708,410,3936,5,2367
212,2450,537,2229,22,2225
422,3560,423,2058,20,2327
260,3314,333,1555,6,3067
197,4162,1290,3048,18,3177
253,3870,1955,3809,28,3243
130,3563,1913,1235,25,2255
168,3253,191,2540,23,1686
236,3089,1590,2394,53,2768
254,2868,415,1937,4,2127
393,2011,560,1828,36,1759
172,1160,379,4018,30,1984
193,1140,681,3134,4,2073
240,1898,1327,3511,40,1774
115,2859,706,5465,38,2935
244,1343,720,3940,25,2391
110,1381,670,3853,33,1949
144,1400,660,2166,6,2160
132,1189,516,2261,16,1984
198,2106,1708,2103,5,2648
244,1564,641,3391,7,3444
268,1899,955,2977,38,3058
200,2517,1725,2297,35,3248
933,4705,627,2902,37,4154
293,3156,690,3453,36,1288
206,3034,779,2637,30,2813
270,1717,1846,2918,8,2664
231,1578,761,3063,7,3741
364,2943,844,3434,18,2973
183,3015,386,2248,33,2668
217,2783,765,2938,40,2303
109,3023,641,2503,4,2699
272,3851,523,4085,43,2262
189,2702,773,4198,27,2360
247,2385,345,4627,16,1614
332,3083,264,5037,24,1741
284,3042,945,4109,26,2549
107,3154,1662,3951,4,3003
154,3440,1625,2968,5,3217
125,3403,425,4095,26,2937
136,1923,1749,2461,29,1428
396,2301,669,1722,16,2053
228,1976,2003,3844,13,2503
171,2161,457,1738,6,4583
273,2403,790,2857,4,3244
164,2770,608,3740,8,4068
274,2288,291,2425,22,2604
144,1723,772,2208,12,2694
277,2003,662,1567,30,3205
398,1321,536,1628,5,2927
178,3849,558,1934,24,3603
134,2147,236,3573,6,1051
86,2205,288,1082,7,2515
204,2976,853,3715,19,2103
187,4222,828,4231,21,2653
161,2700,679,3319,4,3053
129,2166,749,3608,22,1399
140,2376,1635,3486,15,3544
231,2081,675,3327,27,3228
408,3426,269,3301,25,3118
207,1642,867,4520,20,2392
193,3204,313,3844,31,2335
302,2676,1685,4458,30,3328
275,3473,757,3116,4,3013
166,3336,1659,2664,5,3655
239,2968,782,3662,24,4052
333,4203,619,3959,11,3649
133,3995,827,2913,31,2194
184,3004,1206,3187,22,2855
126,3689,1029,4096,37,3350
315,2845,410,1492,23,2308
293,2683,419,1269,19,3167
221,2955,553,1987,26,1303
180,2630,402,2778,4,1906
130,2313,516,1878,21,3201
465,4193,945,4053,32,2697
199,1909,816,3049,17,2693
412,2743,379,2663,34,2412
237,3739,409,1135,5,1661
207,3488,745,2730,4,2173
1604,20275,524,2804,15,2517
150,1581,1579,2719,25,2345
680,2382,380,860,5,3596
196,3036,526,1944,30,1670
123,3104,974,3402,7,2295
219,2833,380,2387,4,1180
180,2096,791,2467,25,2835
252,3440,1655,2824,25,2695
171,1489,537,1243,25,1763
208,1843,761,3482,32,3545
293,3758,1632,2606,7,2445
200,3393,341,1087,4,3068
168,3054,838,3935,5,3287
184,2910,1371,1878,27,2978
239,3365,217,1708,14,2275
273,3787,488,1625,38,3389
194,3872,513,1995,4,1228
236,3754,591,1985,5,3233
491,2433,247,4096,35,2428
134,3586,486,3085,39,2358
83,2758,582,3326,4,3525
213,3188,394,1493,30,2562
214,1727,632,2502,33,2298
195,3248,1188,2147,17,1878
191,2487,332,1659,23,2527
160,2961,1766,2176,26,3071
153,2851,358,1480,34,4071
209,2028,438,2139,26,3263
110,2938,1066,5302,32,3226
181,1978,1668,2402,31,3585
178,2495,320,2101,32,2186
240,4077,680,3543,26,2707
94,1364,1563,3371,43,2943
151,1117,953,4309,40,3897
288,3064,586,3307,8,3154
153,3616,1812,3804,9,3542
159,2761,596,3278,4,2770
247,3011,889,3618,4,2157
145,3229,666,3732,5,3935
224,3303,536,3368,26,3660
153,2484,282,2599,34,2827
206,1969,315,1772,11,918
161,1159,500,2449,7,3144
250,2932,590,2562,10,4499
150,4408,509,3484,9,4210
194,2571,1625,3259,33,2925
188,3088,462,3012,37,2237
287,3198,793,3842,31,2173
118,3166,216,3025,41,2013
184,3126,681,3992,30,1678
200,3757,550,3416,7,4508
161,3971,167,4097,6,2892
239,2387,152,4156,15,3103
270,2086,271,3620,4,2491
289,1708,528,3569,5,2021
233,2465,458,3605,27,1149
270,2617,1731,2479,4,3498
514,3146,1663,2206,24,3327
195,2513,271,2125,32,2924
282,2211,422,2758,5,2129
230,1275,1687,3863,34,1414
356,1484,659,3427,28,2325
517,2097,712,4455,4,1521
160,2346,442,3062,18,1813
139,1029,283,3435,6,2455
191,1565,951,4114,28,1317
252,4460,746,3387,19,1017
290,1870,575,3536,35,3363
305,2428,536,2218,7,2261
251,2853,659,1618,33,1839
245,3894,317,1308,24,2356
223,4327,671,1439,4,2204
291,3954,2457,6077,13,3081
205,3229,648,2554,37,2204
242,1998,599,2480,25,3350
234,2281,329,743,15,4758
155,2151,447,2340,30,3319
183,2891,355,1150,23,2300
181,3541,570,1898,42,2573
221,3452,1659,3776,22,1449
117,2901,366,3757,38,1611
282,2827,952,3791,32,2181
309,2453,434,2032,40,3650
395,3249,659,2758,26,1866
143,1989,431,2449,35,2158
237,2307,452,2332,31,2574
154,2715,1566,2766,5,3196
143,3753,1616,3065,38,2276
175,3630,512,2848,21,3157
103,3085,471,3354,4,1853
229,2672,1613,4175,29,1345
361,3868,704,3190,33,1508
235,1913,1025,4309,25,3480
343,2074,678,3600,23,2575
143,960,1110,3681,15,3245
122,1113,263,3313,29,2967
216,1103,810,3423,44,2268
424,1879,1037,3771,34,2625
236,2070,279,3397,9,960
225,1279,1642,4186,13,3218
285,2044,617,1064,14,2384
179,1173,698,1761,26,2504
164,1390,497,1662,15,2874
248,3345,872,2763,23,2434
88,4313,2007,8529,19,3511
141,3325,361,2194,41,1314
192,2123,618,2032,19,3769
172,2917,526,3097,5,3296
198,1873,525,1271,28,1379
208,3491,435,2401,4,2537
82,4221,836,4562,18,1373
167,3238,1101,2789,35,2920
245,2825,557,1966,46,3394
180,3248,785,2571,36,3182
515,4060,816,2875,4,2527
458,2525,1618,3521,27,3432
259,1422,409,1733,7,4256
129,2154,586,2724,21,1604
334,3268,416,2022,25,2821
181,2256,199,1765,18,2394
304,2317,577,2120,32,4047
120,2945,254,1693,16,4138
274,4699,938,2112,30,1071
168,2621,423,1403,35,2737
2397,28938,860,2642,31,3751
145,1550,2277,2448,36,2893
148,3555,423,2116,7,2908
156,1604,1658,1588,41,1779
318,2110,670,3445,5,2919
153,2120,801,1597,34,2459
171,2996,1210,3749,5,3884
198,1972,1748,2403,35,2804
150,3056,781,2491,4,1302
193,3221,2924,8905,4,2922
218,3499,1179,2906,7,2288
181,4086,994,3028,14,1205
195,1959,826,3074,47,2187
155,1593,609,2150,37,2608
164,1797,390,2739,6,2252
121,2564,451,1849,30,2472
201,2344,421,2965,4,2502
137,1772,1034,3536,28,1869
118,1585,600,1660,18,1416
469,2210,368,952,5,1258
122,1813,776,1866,42,2085
163,2266,576,2545,26,2434
191,2156,917,3063,30,1554
277,2448,517,2103,4,2966
308,2046,669,2220,23,1741
322,2733,282,1334,4,2873
317,2536,387,1555,48,3507
357,3308,280,1910,25,3396
121,3659,839,2996,7,3241
123,3874,1649,4226,5,2488
430,3083,287,2186,5,2218
385,2106,558,2235,22,2641
375,2602,808,2146,7,3277
522,2540,663,3385,31,2462
382,2840,516,2763,14,3012
122,2076,238,2518,30,1928
246,2567,1919,7840,27,3335
206,4051,1659,3137,31,3459
260,3358,1942,3316,26,2188
219,3273,386,2755,4,1983
169,3466,335,4159,7,4330
159,3262,620,3643,9,2214
163,3777,428,2424,23,4725
93,3596,650,2602,13,4444
255,3323,198,2368,33,3834
211,1933,420,2022,21,5464
143,1593,303,1493,42,4557
235,2189,382,2539,28,2370
105,1966,940,3037,33,2713
268,2336,273,2027,4,1264
178,3173,374,1356,4,3159
248,4322,592,1771,33,4712
452,1818,2332,2750,37,3340
118,3364,349,2369,40,2627
235,3011,406,2797,4,1628
308,2694,470,2056,24,1625
271,1692,936,3120,30,2852
135,1892,604,1757,27,1471
232,3425,724,2992,32,3906
169,2962,763,2386,28,1968
190,2511,564,1293,20,1400
169,2699,295,3963,38,3287
198,1251,466,2240,23,1512
117,3190,176,1110,32,2879
252,2945,551,2799,10,6216
298,3748,149,1234,4,5216
213,3122,441,2699,29,3852
127,3630,716,2536,54,2945
88,3136,678,3109,34,3218
235,3524,362,2228,4,2790
228,2812,516,2369,26,3639
179,3612,709,2737,45,3270
152,3376,612,2953,6,2948
291,2549,104,2700,29,2622
158,1921,356,3462,21,1696
256,3535,630,3699,29,3162
90,2667,1815,4168,4,2595
372,3455,188,3496,5,2898
181,3793,316,3835,22,1256
363,4812,452,1850,5,2758
151,1430,439,2891,37,1679
275,1947,564,1951,9,937
179,3783,413,1795,12,3554
338,2427,367,2187,6,3283
261,2575,916,2964,5,4064
133,3229,195,1626,9,3350
287,2976,2114,1564,6,2791
496,3438,538,1586,19,2559
172,2703,225,2669,5,3084
175,1850,771,2165,48,1762
180,1250,1713,3687,37,1520
183,1255,222,3256,14,1631
294,2625,532,3168,31,3058
1013,3182,471,3254,35,4181
287,1912,226,3183,20,2811
204,2059,1047,4569,31,1949
105,1497,490,2897,30,3178
189,2165,689,3797,15,3504
211,2169,964,5280,5,2966
201,2204,684,3440,4,2389
172,3301,1169,4007,12,2883
142,1486,281,2377,6,2221
275,2162,331,1677,6,1515
382,2873,711,2093,4,1900
146,3979,673,1886,29,4895
101,2528,553,3373,33,6389
132,3433,615,2057,4,3099
131,3007,417,4243,7,5263
239,3204,1218,3827,16,3591
367,2779,988,3017,4,2246
259,1628,704,2394,5,1434
666,2935,1659,3145,25,1137
511,2391,2375,4973,24,1276
265,1998,938,4100,22,3491
263,2511,704,2744,5,2800
243,1977,1307,4544,13,956
338,2963,603,2477,7,1767
171,2129,635,3139,24,5384
297,1844,691,3143,4,1739
177,2282,610,3534,32,4694
264,2969,1776,3531,35,4774
221,1300,728,1968,33,4346
289,3324,518,2735,17,3453
170,3133,466,2873,21,5561
206,3262,1721,3147,5,3048
231,3679,389,1786,51,1066
327,2404,1754,5275,4,1356
129,1950,532,2160,5,1432
200,1658,266,1551,4,2976
77,3529,240,3352,15,1489
248,3098,994,3201,36,2506
100,3340,805,4267,41,1340
110,2407,975,3554,32,2828
296,2934,783,4613,49,886
182,3766,747,3355,26,1751
194,2392,381,2625,47,1478
147,3715,569,3230,27,1196
184,3241,741,3091,42,3549
213,4057,433,1977,16,3179
189,3443,448,1915,23,3216
134,3080,486,1584,23,2835
98,3372,552,1427,30,1731
289,3536,1106,1904,35,3205
271,4533,777,3016,17,3819
168,3831,734,3201,9,3354
204,3045,484,3270,28,3089
284,1882,794,3058,28,2181
192,3134,943,3301,45,4422
232,4239,875,2798,45,2599
208,2850,1609,2106,13,3953
161,3062,1180,3183,23,4706
220,3206,603,2981,4,2033
173,1578,286,1657,5,3572
231,1922,339,2528,36,4169
146,1744,924,3189,26,4225
255,1749,2864,9296,9,4157
276,1992,1727,3788,8,3826
153,1727,578,3973,13,4351
183,2957,366,2837,4,4159
130,3530,837,1886,48,2647
251,3515,543,1887,11,2483
185,3590,696,2458,27,1824
274,5139,791,2464,21,933
188,3350,301,1762,31,2399
177,2729,170,2628,6,5044
270,2256,1603,2341,23,6095
157,1936,631,1733,26,6342
188,2043,530,3515,34,2366
160,2625,755,4434,4,3131
503,3019,800,4172,32,4392
608,3025,346,3584,34,5595
231,2849,688,2706,32,2296
246,2485,488,2380,5,1508
340,2023,694,2762,55,3575
142,2998,729,3729,34,1495
178,2918,476,2022,26,976
204,1580,506,1847,41,3588
199,2119,243,2427,8,3477
361,1607,752,4342,5,3710
210,2204,695,2306,33,4464
323,3020,860,4807,8,2044
177,2444,792,3912,16,4774
214,2905,506,2859,24,2575
200,2645,396,3707,14,2223
155,2253,452,2338,10,2087
180,2527,991,2686,9,3228
701,4019,307,1379,20,4767
177,4036,611,3180,26,3269
150,1620,307,1153,4,3063
204,2863,239,2920,19,2906
120,2615,192,2269,30,2832
172,2167,448,1921,12,1682
196,2440,547,2567,4,2094
147,1629,1665,6747,36,3711
167,2519,527,1208,12,1624
115,2556,420,1908,22,1951
363,2677,765,4531,5,4664
210,1783,286,3212,32,3636
260,3306,436,2151,4,3524
220,3039,1217,4104,29,2323
183,3131,120,2694,4,3291
339,2222,490,2070,23,2936
289,2077,345,1913,7,1829
345,3057,1754,2383,30,1766
275,1668,1201,3953,30,3616
212,2011,726,2889,7,3810
303,1849,568,3304,8,1871
157,1856,713,4239,50,1553
211,3726,712,2575,5,2447
316,2104,1950,6715,31,4315
545,2763,1691,3665,28,1829
141,2403,761,4167,41,3329
156,2811,246,3451,33,2453
134,1718,1616,3714,25,2101
166,1341,644,3112,29,1839
409,2840,557,3792,29,2405
237,2675,700,6190,22,2164
365,2371,548,2467,37,3050
166,2887,1689,2907,24,2650
219,2716,765,2801,5,2068
174,4035,828,3853,34,3736
153,3602,603,3329,31,1709
404,4499,1247,4255,22,4373
196,3937,366,1851,4,6035
227,4333,303,1669,5,3498
219,3004,1766,1971,27,2297
89,3512,1312,2680,26,3237
261,3780,833,2316,4,3613
209,3824,896,2866,15,3007
111,1526,374,1551,5,4824
199,2757,619,2250,5,3334
169,3847,452,2341,11,2443
180,2518,709,1673,47,1250
215,3548,481,2967,32,1235
264,3666,296,2331,8,1098
148,3419,757,2781,31,4245
880,8371,227,1504,37,2583
210,1869,1661,2425,21,4849
122,3480,511,2836,4,1662
277,3112,779,3404,26,5023
115,2267,514,2470,27,2754
223,1796,786,2187,5,7029
247,3058,729,2274,4,2227
196,2821,881,2780,9,2356
276,3093,534,2628,7,2594
268,3549,388,2203,23,1835
141,4111,297,1791,32,3176
411,3194,838,3483,26,4240
152,3586,315,1526,47,2267
207,3142,512,1487,8,1326
249,3335,473,1771,31,1011
205,2533,647,1888,26,2948
210,3553,988,2829,28,3025
276,4719,810,2500,28,5442
298,3796,507,1035,21,2344
165,3478,979,4700,20,4706
163,2639,375,2286,26,4377
277,3461,724,2313,4,2979
208,3824,933,1868,26,2997
152,3760,428,3655,25,1358
261,3323,441,2767,5,2273
148,2757,451,1851,27,3779
231,2611,486,1935,21,2860
206,1012,456,2233,23,3129
334,3445,1326,3316,4,3709
233,2882,607,3554,26,1154
215,2184,1588,3313,20,2423
212,4411,441,2796,31,2961
174,3519,1157,3884,6,1304
224,3095,825,3548,13,3187
114,1113,359,2480,22,3200
211,3080,201,2207,36,1895
339,3523,393,1714,30,1041
210,2917,937,3943,33,4695
94,1862,464,3513,5,3165
288,2280,2506,12509,27,2743
156,2044,1758,3763,53,5729
215,3091,1290,4768,9,1630
137,2928,1110,4823,4,4575
143,2770,1209,3944,23,4029
175,3028,150,3544,36,1961
404,3422,404,3786,31,4380
364,3916,696,3115,39,1617
275,2858,707,2346,4,4763
247,4569,1779,3030,7,1464
212,2734,764,2238,39,1359
99,2999,668,2479,7,2046
139,2677,1086,3944,33,2244
174,2591,916,3614,4,4791
374,2046,747,3370,31,3209
375,2212,1763,4339,4,11346
216,1492,639,4256,38,3213
309,1906,504,2222,24,2959
333,2083,719,2222,44,2177
289,1895,395,2411,9,2648
170,3206,453,3103,40,3306
221,3832,660,2926,6,1091
343,2285,502,1690,5,5635
114,1278,418,2012,7,2781
338,2237,1567,912,4,2618
157,3425,492,1893,33,5024
373,3905,1871,3905,6,3370
183,2755,313,2086,4,3378
104,3457,383,1852,4,1154
179,2962,551,2093,20,1908
137,3736,1674,3230,48,2548
134,3663,344,1922,27,1445
283,3118,706,3154,40,3633
169,3518,1561,2984,27,1682
234,3062,1421,2491,30,1215
60,3700,535,3617,23,1508
234,2553,132,3566,8,4627
280,1611,426,4323,28,2357
290,1332,478,1689,23,3200
133,1466,167,4006,26,1831
160,2242,444,3291,28,3374
289,2536,1648,3912,26,5490
360,2461,495,2752,30,4086
197,3191,1266,2754,11,3354
198,2654,649,2387,32,3649
234,2454,751,2641,4,1994
134,1824,799,2023,32,2729
402,3375,502,1756,26,824
137,2416,1079,3394,17,2434
159,2279,1042,3550,38,2476
221,2240,1279,3237,27,1358
98,1447,2471,8257,27,3454
271,1748,1141,3625,31,2732
325,2448,366,1191,7,3053
293,1883,385,1651,12,3374
101,3485,1032,3501,28,2945
183,2800,803,3901,27,2608
257,3397,598,2498,23,2202
164,1732,833,2813,6,1295
199,2256,771,2467,6,2580
213,2989,277,2312,32,1074
185,4424,1345,3501,11,967
216,4222,738,2016,38,1366
285,3561,595,1186,43,3552
381,3059,723,1931,28,3469
190,2544,386,1415,25,1676
212,4112,2032,3638,24,3011
254,3254,484,2329,5,2824
220,1371,904,2669,14,5357
381,2701,668,2070,51,1066
201,1159,491,2039,19,3517
225,2404,876,1896,15,1489
118,1601,634,2854,36,2506
257,3769,1397,5936,41,1340
247,3898,2439,3962,32,1658
246,2428,521,2218,4,1951
238,2743,439,3030,6,2534
219,1680,615,1900,28,4643
233,1483,672,1868,24,3492
190,3921,888,2509,34,1470
175,2786,2237,6025,21,1620
152,3709,841,3605,23,3216
188,3584,847,2787,4,2465
195,3904,908,4494,25,2983
119,3456,1296,3324,24,2308
125,3525,426,2410,46,3311
297,2231,258,1455,28,2181
129,2333,349,2044,45,4422
149,1373,570,2638,34,2835
264,1649,704,2100,4,3496
247,2347,2359,3946,28,3060
425,2232,421,1168,10,4091
253,2229,459,2875,4,2033
233,3874,291,2701,5,3572
264,3042,944,3140,34,4334
164,4012,1639,3263,46,838
367,2395,411,1774,20,3081
170,1701,400,2082,4,3882
174,2475,597,3278,7,2900
488,2502,763,2852,21,933
66,2916,625,1989,9,1442
201,3037,576,3430,6,5044
311,2267,657,3132,17,4182
180,3022,1592,2310,23,6095
310,2218,329,1657,34,2366
304,1887,495,1938,17,2462
172,2990,790,2382,19,1576
301,3194,1809,3693,32,4392
231,3292,444,1189,32,2296
200,3149,229,2317,20,2554
339,3184,352,1644,23,2676
414,3586,1766,2081,26,976
189,2026,1694,2613,25,1046
328,2951,735,3400,24,2309
191,2441,1237,3493,5,1634
145,1495,924,2702,16,4182
170,2846,643,2184,41,3588
246,2338,698,3335,28,1978
247,2777,575,1610,5,2019
189,2375,521,1743,4,3026
167,3188,615,2593,4,4287
181,2988,1645,3864,7,3385
151,3075,762,2512,8,3298
145,2758,700,4274,26,4746
101,2478,676,2066,34,2355
169,2906,780,3893,4,2379
183,1481,602,2975,8,2044
339,1832,595,2602,16,4774
162,1427,555,3048,4,1465
389,2407,593,2617,24,2575
363,2465,810,2171,14,2223
162,2624,2033,3559,29,1504
173,3134,436,1585,5,4747
267,3662,1702,1203,25,1321
156,3258,252,3427,4,3063
185,2492,456,2326,33,2689
130,2211,1603,1288,12,1682
167,3031,318,1907,4,2094
186,3189,506,2523,4,3174
168,2774,167,1241,34,1730
288,3511,242,1467,12,1624
114,3435,589,1553,27,2995
169,2356,955,3343,40,1917
219,4054,739,3177,30,2530
284,3629,796,2266,5,4664
151,3655,1238,3268,20,1412
210,4268,1161,3821,34,2632
223,1371,1749,4134,32,3636
212,1366,189,4878,4,3524
156,2417,376,3255,21,1152
188,2918,423,3584,41,1250
206,2131,172,2911,27,2706
448,3003,683,1607,4,3291
209,3057,987,2985,5,3997
189,2554,511,1267,23,3006
140,2702,487,2355,4,1187
344,3597,482,3747,30,3616
158,3327,757,2459,7,3810
317,2023,349,1856,23,1589
142,2559,1150,2363,15,4555
308,2879,378,1707,16,3372
266,3595,982,3719,51,4196
245,2640,598,1348,28,4523
105,1728,363,1302,8,3610
140,3363,362,1954,43,3648
150,3218,790,2775,8,3269
324,3462,292,2367,4,2147
310,3635,200,3107,4,1345
147,3452,514,2532,4,2256
257,3612,456,2234,27,3891
115,3014,2073,4279,7,2182
284,4126,268,1480,4,3105
247,3547,541,2219,20,2747
193,2792,553,3614,4,2726
247,2242,1637,3543,33,3381
273,3460,1150,4167,44,1847
161,2531,713,3782,31,1882
170,2635,698,3824,35,3903
241,2325,147,3708,12,2757
293,2710,153,3848,34,2844
111,2471,471,3868,30,2759
103,2970,169,3628,4,3357
189,2695,544,3170,18,1863
225,2600,381,1338,11,4034
206,3867,621,2118,24,1598
152,1912,284,1692,10,3525
171,3856,736,2395,33,3708
346,3740,1544,2079,29,1338
190,2895,591,2418,5,3714
280,2399,573,2400,29,3223
399,2618,848,2701,12,3648
156,4227,519,4598,21,1738
173,3183,880,2680,30,1804
107,2653,1179,4219,5,3277
206,1746,686,2361,38,4216
122,1987,579,2855,29,3337
140,1134,687,3451,31,4892
354,3254,1468,5079,5,1586
129,3129,570,3266,29,1946
121,1968,856,3973,4,3014
197,1540,879,3802,39,4344
355,2674,883,4616,25,3926
246,2836,640,2466,23,2436
335,3867,303,2530,4,2926
151,3372,367,2335,35,3649
226,3621,194,1385,27,980
124,2803,421,2318,25,3660
161,3668,454,2838,4,2879
194,3656,154,1847,30,4440
333,2836,610,1652,10,4499
255,4242,567,2926,18,1557
311,3459,790,3059,11,1948
157,3237,925,3432,4,1767
110,2465,2287,9301,34,1865
144,3202,510,2847,37,4094
160,3059,1003,3543,6,3590
104,3140,758,3269,22,1714
345,1887,968,3865,27,2784
188,2225,435,3660,5,3710
361,2486,771,2869,6,2646
245,3382,436,3148,39,1325
277,2076,827,2865,36,3710
332,2708,965,3160,24,4124
247,2323,536,2457,26,1804
281,1960,276,1079,21,3459
253,2877,550,3037,35,1286
221,1653,215,3455,45,2997
409,1732,1556,2655,50,4947
226,1510,244,3942,32,4310
235,3277,223,4185,35,2514
414,3001,466,2543,14,1596
319,2752,1762,3571,36,2084
405,2506,678,3364,18,1543
181,1295,1814,3523,37,3153
300,2424,951,3531,5,1452
161,1355,421,2637,17,1187
229,2211,957,3418,28,3718
256,2741,749,2985,26,1796
357,4019,1766,3252,6,1848
240,1709,1761,4777,33,2230
403,2098,202,3083,34,2490
230,2990,1795,3458,4,1815
179,3248,1733,2417,28,2886
191,3567,1841,2154,4,4802
247,3803,551,3940,15,3313
126,2926,549,3348,28,3807
179,2414,1311,4113,51,5219
187,3373,741,3255,8,1514
438,2391,859,3011,29,4256
376,3226,1025,3001,40,3457
249,2122,730,3833,34,4106
326,3534,666,2249,6,1402
142,2975,819,3709,5,2356
474,2274,1733,6896,24,3580
301,2411,839,2958,23,1340
140,1028,534,1958,30,2031
265,1924,575,2376,34,4880
265,2112,420,3865,22,1568
336,2424,1644,3433,7,1187
286,1807,205,3391,5,4261
319,2167,1163,3430,30,4776
185,3576,1105,3097,4,4218
268,4496,676,2643,26,1163
118,3204,626,4318,4,4080
176,1788,571,2227,4,2373
304,2572,1888,4042,28,3749
375,3711,1758,2834,32,1314
263,3891,676,1870,35,5288
331,1873,1799,2972,15,3132
243,1919,903,2720,45,1338
201,1820,257,3911,24,3631
192,2604,1103,3576,36,6676
173,3163,1091,3694,45,1800
400,2211,175,3428,45,3853
333,1682,366,3776,35,1914
201,2415,309,1463,19,3644
154,1414,368,3423,40,2937
205,1474,381,1943,19,2012
185,3837,807,2445,35,2194
222,1897,2033,2496,11,3319
173,2355,451,4342,29,1847
204,3496,441,4237,5,1600
265,2214,236,4081,4,2607
194,3448,461,3127,7,3075
156,3591,1100,4051,25,4457
197,4431,607,3409,26,1627
940,4499,625,2641,20,2349
149,1927,320,1063,7,2041
214,1002,268,976,5,3222
176,1832,347,2472,33,2100
224,3592,1893,1745,31,4237
162,3460,581,3098,34,2436
147,3961,323,3062,19,3149
240,2406,878,5205,33,1940
122,2349,494,2905,8,1458
154,954,591,3142,25,2900
136,4324,1125,1738,22,1919
316,1586,631,2967,28,3279
191,2130,256,4776,25,1538
157,1427,600,2867,38,2597
433,3973,603,4055,4,3590
128,3101,713,4152,32,1253
207,2150,890,2826,20,2995
196,858,127,1465,4,4479
176,3850,154,1858,20,4165
312,3374,743,4841,39,3856
367,3531,817,3477,21,4543
245,3234,1158,3080,51,3897
111,1315,862,3278,36,2296
315,2902,1627,2423,35,3310
258,4803,760,3364,24,2395
274,2275,454,3507,4,1154
150,1140,865,3468,39,1879
166,2628,1011,3590,6,2272
257,3941,1101,3950,21,4133
263,2896,893,3767,31,2459
281,5150,677,2957,4,3235
127,3107,1254,5626,33,4523
214,791,491,5549,26,2587
505,2565,576,3685,29,3769
152,1273,1963,8031,20,3169
279,2970,864,2712,10,2455
169,3935,679,2512,45,2150
184,1830,308,2993,20,3444
211,1934,865,2722,32,1829
277,2984,1453,3967,28,1226
124,2999,365,2459,5,1608
164,1872,534,2412,7,4505
175,1742,437,1867,12,4052
166,4190,1710,2718,19,3700
128,3654,1040,2847,38,1816
282,2354,710,2062,21,3808
164,3327,614,2189,5,2036
236,4069,250,4145,51,3835
452,3897,756,2693,14,2339
556,4650,128,2085,4,2049
198,2036,592,2488,8,2050
268,2705,459,2065,30,2095
270,3149,645,3020,22,1884
195,4258,263,1325,31,3745
180,4274,651,2063,31,3848
118,3469,685,2283,4,4972
451,5470,1169,3075,5,1157
119,2962,582,3091,9,1240
142,4037,522,2719,45,2063
206,4517,769,3053,28,1306
266,3234,596,3018,10,1722
211,2277,1956,5783,32,2161
494,4762,1825,1958,24,2739
177,1647,862,4705,27,2008
206,2770,550,3456,40,2812
198,865,617,3692,11,3561
189,967,1571,3469,20,1411
426,6341,220,3887,5,3025
115,6487,597,4381,37,2411
131,3332,1421,5972,7,2611
144,3053,299,1010,32,2842
186,3984,439,1362,45,2524
164,3890,548,2303,39,2681
605,3994,546,2649,4,1266
290,4604,401,1465,47,1715
284,3418,601,1554,17,3205
201,2806,395,1117,29,3841
477,4230,247,3044,6,1548
228,2010,2286,6963,7,3903
155,2186,330,3540,28,2402
274,3410,269,3669,30,3049
301,2230,660,3620,28,4322
105,793,1612,3503,7,1215
292,3795,1216,3741,12,2215
151,1650,2365,8442,11,4528
374,5797,329,3841,30,4798
131,1776,656,3086,36,4101
378,4053,782,3711,20,4524
213,1743,342,3342,32,1238
376,2501,684,4387,28,4007
141,3518,254,4189,45,1376
278,2841,1600,3596,20,3537
142,2384,1097,3543,5,2305
129,1087,905,3438,18,1982
215,4728,924,3657,4,2274
229,5379,1100,3468,5,1875
146,3247,945,2997,26,1432
183,2440,216,2940,23,4172
161,1718,784,4941,26,1621
244,2708,218,4253,42,1401
189,1814,1568,2675,16,1638
136,1911,780,3415,31,3341
185,2699,987,2452,41,1776
178,4491,1239,1523,4,3808
199,3476,415,2361,4,5224
160,2485,390,3020,35,2400
212,2242,734,3014,47,4069
320,1685,1183,3599,33,2749
526,5288,1681,4178,24,3626
171,2033,515,3344,45,4182
554,4357,949,4633,7,1990
234,3223,604,3107,7,2697
225,1535,504,3529,4,3263
158,1346,1042,3326,43,4246
183,3301,745,3796,6,3816
165,2389,1397,3483,6,1619
701,4768,592,3490,22,2144
83,1882,672,3426,30,2614
127,1802,1060,3780,22,2246
118,1952,2003,6062,8,3999
127,4276,559,2400,35,2267
187,2859,684,3942,4,4547
423,4067,658,2571,23,2165
896,4003,1790,2429,4,3729
175,3224,455,4240,6,1763
231,3256,803,2401,4,1801
220,3736,813,2924,6,1535
518,5097,2059,3736,37,4711
231,2471,594,1346,31,4456
159,2997,562,2350,25,3348
212,3512,598,1693,30,4075
319,4082,1247,4020,34,3723
456,4077,313,2422,21,2625
362,4207,2135,5864,4,1691
224,2804,521,1464,21,3278
388,3792,944,4894,19,2780
290,3038,415,1823,23,1918
123,995,601,3577,7,1127
175,1614,370,4628,4,2961
291,2198,121,3560,42,3230
327,3832,1584,3763,4,3281
144,1148,1413,3101,20,1100
261,4069,1191,2714,24,1683
220,3723,767,1750,34,1270
148,4337,1698,1837,26,1049
174,2215,1016,3543,4,5352
220,2875,1710,2209,4,3499
164,2588,441,2756,24,4327
207,4746,414,3226,40,3836
149,2548,617,3374,30,4890
244,2715,882,3586,31,2842
369,1828,522,3461,22,2682
135,2434,839,2107,29,5419
245,2728,2121,2697,41,4033
90,957,540,1567,7,2648
259,2074,708,2232,31,2012
323,2313,754,1849,38,3861
143,3010,818,2017,4,1483
196,4461,434,1520,9,3981
343,3823,438,3091,6,4941
235,2763,511,2604,46,3052
216,2227,1039,4738,38,1741
245,3008,489,4038,39,3598
142,2142,699,2670,25,3730
138,1497,1007,3314,29,2844
125,1089,565,2396,4,3883
315,2668,470,1095,4,1787
323,3908,1050,4261,44,3288
364,5560,2348,2544,31,3841
148,1025,1049,3656,4,2216
122,2811,737,1925,31,3001
525,3813,699,2485,26,2293
339,4512,736,1923,5,2135
229,2546,832,3784,7,11879
232,1535,725,3698,16,3457
79,2076,987,2821,7,4392
436,4746,1200,3664,26,4433
293,3862,1935,7924,4,3139
249,2074,598,2498,36,2673
240,4609,833,2813,4,2621
253,4110,771,2467,5,2275
280,1789,1009,3680,23,2113
281,2574,723,1931,6,2151
422,5032,973,2830,38,1429
345,3489,484,2329,5,2464
148,2196,904,2669,28,2822
190,3488,668,2070,24,3561
138,3076,491,2039,23,4027
114,4976,876,1896,5,2801
407,14503,634,2854,6,2109
135,2786,1397,5936,4,2094
403,3602,2439,3962,26,3683
180,3760,1492,2026,19,3456
183,4013,433,2431,50,4947
177,4704,1307,2013,11,4101
303,4388,841,3605,32,2925
230,3722,847,2787,32,4310
297,4346,908,4494,6,2484
147,2795,1296,3324,14,1596
150,4371,426,2410,36,2084
220,2149,258,1455,18,1543
150,1920,363,2426,27,3566
222,3692,397,1142,38,3133
120,1414,459,2875,37,3153
252,2314,291,2701,5,1452
206,3471,247,1798,28,3718
317,4504,597,3278,4,2385
192,3745,763,2852,34,2490
161,3346,571,2384,17,4802
187,1840,1443,3657,48,3818
313,2192,576,3430,4,3372
593,4707,764,3384,37,1248
505,5002,211,2986,5,1285
164,2826,1592,2310,25,3330
363,5582,329,1657,21,2898
264,3581,575,2225,6,1402
289,3009,448,2829,5,2356
155,1818,591,2336,4,1452
182,1742,444,1189,20,1572
203,4452,229,2317,4,1647
145,4410,352,1644,34,4880
602,2763,1766,2081,21,4833
136,2743,735,3400,11,3619
148,1052,1237,3493,33,3780
183,1087,1311,5141,30,3612
251,3879,924,2702,9,4390
354,2239,643,2184,4,4218
218,2638,411,1492,4,4080
560,3177,1645,3864,4,2373
164,2473,762,2512,39,3606
424,4219,700,4274,9,1759
704,4482,676,2066,15,3132
785,4301,780,3893,45,1338
355,2903,533,2765,10,2857
167,2540,1890,2425,46,3182
147,2630,959,2393,24,3631
496,4770,252,3427,36,6676
506,2696,456,2326,15,2755
183,2197,1795,2735,39,1001
339,4026,529,1858,6,2627
328,3648,449,1431,4,1743
820,4926,494,1952,25,2919
144,3515,238,1047,4,3110
483,4981,664,2754,11,3319
468,2848,322,1142,34,3842
260,1534,955,3343,29,1847
305,4420,739,3177,31,13605
272,4027,1830,2763,7,2180
150,2321,444,1796,4,2607
410,4675,1749,4134,26,2649
408,5407,189,4878,10,5301
135,3069,376,3255,26,1627
793,4009,596,3980,33,3991
328,3208,540,3375,20,2349
151,3615,1659,4004,34,1700
219,1982,1558,2899,36,1718
201,1984,683,1607,27,1798
255,2251,987,2985,22,1946
163,1740,1109,3037,23,3337
218,5419,415,1291,34,2436
191,3846,300,1074,33,1940
161,3301,482,3747,8,1458
273,4218,757,2459,26,3519
244,1566,349,1856,25,2900
795,4104,1987,1987,4,1265
182,1226,378,1707,22,1919
358,2179,982,3719,46,3688
246,3268,598,1348,28,3279
180,1815,363,1302,39,3967
143,2118,503,1909,4,2353
682,3952,1813,2877,4,1984
203,1696,490,2016,31,1270
375,4270,200,3107,4,1810
178,2327,514,2532,5,4243
654,4404,456,2234,5,1256
332,4929,2073,4279,4,3590
345,3847,268,1480,18,1499
217,5345,263,3407,30,3840
123,3284,456,3101,4,4479
79,1649,335,3552,10,1706
187,2040,606,4975,20,4165
778,5318,1150,4167,39,3856
307,4393,587,3436,41,3408
151,1775,147,3708,44,4065
194,5260,153,3848,34,2885
555,3591,471,3868,5,2814
170,2062,755,3929,26,2485
142,2701,924,3817,4,2920
190,2873,384,2943,12,3624
414,2833,381,1338,14,3520
154,2837,621,2118,22,4808
448,4851,284,1692,26,2414
251,3170,790,2236,14,3344
281,4299,2214,2267,32,2418
334,3314,591,2418,19,3380
159,2164,481,2371,31,2023
208,829,660,2431,18,3514
238,1897,1624,2848,32,2767
370,2720,519,4598,40,2189
385,2735,880,2680,40,1304
120,2796,642,2551,11,1517
153,2229,503,2310,6,2669
179,2186,1349,3893,32,3084
531,3557,687,3451,8,4901
167,2624,1468,5079,31,3176
245,3163,570,3266,11,3832
173,1533,856,3973,26,2994
844,3477,760,3340,5,1794
370,2173,640,2466,46,7144
507,4615,303,2530,36,7600
132,2610,367,2335,38,2070
174,3259,194,1385,15,3949
195,1329,421,2318,31,3351
164,2075,454,2838,29,3193
339,4193,245,1854,35,1553
294,2965,567,2926,4,3211
302,3216,790,3059,24,946
281,3931,925,3432,10,3008
178,4384,678,2727,7,2229
205,5465,510,2847,15,3914
169,3800,1003,3543,10,4744
321,3955,758,3269,11,1210
158,2445,968,3865,36,2209
245,3964,435,3660,15,4299
403,3526,771,2869,48,2751
254,1500,436,3148,18,2632
210,4353,887,4174,4,3214
145,2654,276,1079,34,15385
152,1892,550,3037,37,4640
238,1755,840,3382,18,2179
248,3132,215,3455,29,2718
257,4333,1556,2655,35,1284
352,3383,244,3942,31,4722
583,3307,223,4185,25,8455
336,4758,411,2565,4,2788
150,4457,1762,3571,5,2891
159,5326,678,3364,38,4189
255,1575,1695,3207,10,2088
161,2296,2291,3364,4,1969
170,3083,1761,4777,38,1504
148,956,538,3650,36,1460
225,3732,247,4441,26,2524
166,3969,727,3806,29,4241
167,4600,648,2760,33,1729
129,2241,1795,3458,35,2022
499,4453,1733,2417,36,1865
287,2721,607,2572,18,3698
652,4541,940,4101,28,2375
268,2131,649,1403,7,3381
169,3326,551,3940,5,7157
128,3389,549,3348,31,3965
215,4477,1311,4113,39,4361
247,3291,1000,3877,40,2507
188,2954,859,3011,5,2201
180,1252,1025,3001,5,2192
133,1618,730,3833,31,2763
242,3254,498,2550,8,4022
226,2548,814,2851,27,4935
154,2469,819,3709,27,3104
289,2046,782,3744,35,3324
268,3166,416,2598,37,2155
116,1791,1310,4812,14,3021
335,4486,839,2958,4,11623
287,3107,534,1958,39,2614
454,4685,575,2376,31,3789
154,3390,420,3865,22,3438
334,2848,1644,3433,44,3318
109,4635,581,3047,20,2428
133,3080,1163,3430,12,2571
282,2812,1105,3097,22,7451
451,3822,904,2544,28,2808
147,3774,768,3375,5,3586
489,5566,626,4318,5,955
136,4036,571,2227,31,3769
214,2866,1888,4042,34,2266
195,3033,1758,2834,18,2825
155,3110,750,2700,5,2021
259,2724,432,2954,25,2287
274,1034,708,2651,29,4033
266,4838,257,3911,30,3902
237,1985,1103,3576,14,3386
239,4764,1091,3694,12,3796
444,4240,146,4080,4,1461
233,1369,827,6999,4,1573
281,3198,309,1463,21,7464
178,4308,368,3423,34,5858
388,4185,381,1943,5,3792
164,3427,807,2445,5,4148
116,3299,637,2554,27,3950
169,2496,751,4100,9,2471
295,3064,545,4330,4,2641
138,3136,461,3127,24,3668
278,4969,1567,3948,28,2048
293,3057,655,3268,28,2862
548,4020,625,2641,22,1414
287,3907,320,1063,22,2948
234,2874,268,976,25,1848
278,2230,1638,2661,36,5576
244,2690,581,3098,24,2355
145,1983,323,3062,33,1750
444,2040,878,5205,42,2090
511,3565,494,2905,27,1934
359,4719,1125,1738,7,2623
150,3611,631,2967,23,2529
180,1940,256,4776,8,30621
387,4036,600,2867,5,2723
142,3622,521,3785,27,3543
138,1900,611,3855,27,3026
302,2658,890,2826,23,3299
269,3133,127,1465,23,2039
183,1208,1647,2365,32,2621
233,1995,743,4841,6,1293
136,1849,817,3477,29,3021
304,2722,1158,3080,43,2278
159,4089,2031,7041,59,2811
161,2998,642,2931,28,3761
146,5699,839,3394,30,3438
510,4928,862,3278,6,6526
155,2508,1756,5343,40,3809
431,2798,760,3364,4,2007
131,14277,454,3507,29,2559
122,3126,865,3468,23,2552
113,2984,1011,3590,4,4473
283,2668,1254,5626,32,1235
378,4303,491,5549,25,2277
293,971,576,3685,30,4063
505,5081,1963,8031,19,2785
447,4108,843,3213,29,3035
167,1509,707,4356,37,2601
229,3033,1538,8190,27,1232
185,3291,864,2712,26,1142
410,3455,1862,2111,6,4731
124,2702,679,2512,39,3250
347,2804,308,2993,15,2047
128,2884,1007,2634,4,3827
204,3501,427,1924,9,2143
337,3753,437,1867,4,2024
137,1148,1710,2718,9,3970
189,3146,1040,2847,12,4248
221,3116,710,2062,35,3186
1069,4744,1024,2337,30,3343
469,5025,420,2918,5,4213
384,3332,614,2189,24,4202
268,2113,250,4145,44,4319
271,3445,1599,2565,16,2386
451,2910,167,2539,10,2566
369,2947,444,2881,6,2518
208,1999,173,2206,26,1820
240,2424,1175,3208,42,2897
133,2682,592,2488,32,3061
203,3809,306,2060,6,3989
219,1463,645,3020,21,4156
131,1183,263,1325,36,3012
93,1942,782,2060,5,3179
628,3466,428,2264,28,2981
673,4515,759,1595,23,2496
394,4888,884,2731,22,3508
323,2147,1169,3075,4,2325
173,3421,590,2245,45,2728
271,2403,769,3053,5,3409
164,2091,596,3018,42,3609
154,957,1956,5783,18,2680
124,4354,1583,2042,31,2984
133,2087,862,4705,23,2745
263,4253,550,3456,19,2109
143,2348,617,3692,34,2590
102,5414,1571,3469,27,2310
277,3729,528,3018,10,2662
149,4810,1421,5972,38,2181
140,2104,299,1010,6,4432
201,2404,439,1362,40,1673
289,2152,535,2195,33,3132
114,3238,497,1709,4,3104
134,3193,546,2649,6,2289
131,2781,401,1465,37,1713
153,1525,601,1554,7,1432
127,698,1831,4522,35,3178
429,3175,247,3044,17,2331
289,3922,2286,6963,20,2655
339,3940,191,3621,30,3266
173,2777,269,3669,26,3075
176,4852,660,3620,23,3392
214,4137,1612,3503,4,3329
418,4632,1216,3741,4,1521
150,1727,236,3395,6,1546
189,4011,707,4491,35,3523
403,3719,656,3086,21,3495
188,2202,782,3711,44,1743
133,3057,342,3342,27,1458
206,2607,339,3586,21,2768
165,3645,502,3156,31,1900
229,2352,331,3692,25,4172
194,2564,1097,3543,5,3359
572,2246,905,3438,21,3190
158,3290,924,3657,4,2051
440,3924,1737,4426,5,2917
627,5657,536,3442,44,2344
322,4885,1029,3391,32,2429
150,2576,216,2940,15,3175
229,6750,784,4941,32,1787
268,4179,218,4253,35,2537
181,1457,266,2792,51,3143
482,3227,987,2452,36,2878
191,1976,1239,1523,4,1442
180,3682,415,2361,4,4016
616,3476,727,2944,44,4498
153,3236,390,3020,12,15011
443,4207,184,2830,31,3152
112,4839,678,3082,25,3109
165,3131,1183,3599,25,2841
219,4512,1681,4178,4,3068
373,2897,515,3344,30,4241
1089,3939,949,4633,6,1683
409,4213,604,3107,38,3517
322,3364,835,3667,27,2396
241,1567,1042,3326,27,2278
453,3417,745,3796,35,2513
208,2855,1397,3483,5,2731
249,3221,592,3490,36,2374
112,1094,672,3426,53,3196
218,4061,1060,3780,19,2940
273,4228,559,2400,42,5159
233,6864,684,3942,19,1878
219,2124,592,2296,9,3228
126,2075,1790,2429,17,1966
224,2292,455,4240,39,2333
179,2124,803,2401,36,2138
194,2737,813,2924,39,2110
205,3653,613,1938,36,2985
335,4149,562,2350,4,1929
206,2661,598,1693,5,2998
168,1189,450,2568,15,3811
185,1706,313,2422,4,1746
141,4318,2135,5864,44,4065
117,2039,521,1464,40,2025
341,3436,944,4894,4,4229
204,2350,415,1823,34,2885
250,2373,601,3577,5,2814
287,2112,1413,3101,4,2920
216,2383,1191,2714,12,3624
300,3402,767,1750,14,3520
205,2038,1698,1837,26,2414
190,3645,489,1965,12,3297
195,2109,441,2756,24,3954
386,3686,414,3226,14,3344
213,2017,617,3374,32,2418
220,2677,786,3559,37,2156
194,4684,608,2980,4,1910
132,3413,299,3938,19,3380
208,2920,698,4962,5,3036
176,2201,839,2107,15,2194
156,1698,2121,2697,6,2015
112,1675,754,1849,32,3955
128,4355,818,2017,18,3514
211,3857,434,1520,32,2767
426,5009,438,3091,29,3395
248,1735,511,2604,40,2189
393,5094,1039,4738,28,3021
298,4629,489,4038,8,4901
300,2431,699,2670,31,3176
553,4760,699,2555,5,1794
144,2160,1007,3314,46,7144
722,4427,511,2712,36,7600
360,2808,1050,4261,39,2656
370,3458,2348,2544,7,4528
187,1849,1049,3656,15,3949
142,1638,633,1812,44,1384
464,2654,2055,2851,5,2407
265,1684,699,2485,20,2381
165,3210,736,1923,4,3509
172,2426,832,3784,7,1383
121,1492,725,3698,35,4071
579,4266,1109,2653,11,1210
287,2300,598,2498,36,2209
157,4263,833,2813,15,4299
246,1679,771,2467,48,2751
125,1178,2259,1456,43,2230
188,1838,330,2233,36,3381
201,2604,574,1404,31,3376
232,3537,723,1931,4,2653
183,3330,1101,3298,4,3214
194,3779,319,1796,12,2492
168,2933,484,2329,37,4640
147,1962,904,2669,18,2179
235,4898,668,2070,35,1284
387,3659,491,2039,31,4722
337,1571,876,1896,25,8455
264,3166,634,2854,37,3493
203,2402,1397,5936,5,2891
138,1948,2439,3962,38,4189
141,2235,639,2311,25,2721
260,2938,772,3040,4,1969
142,1416,1477,3701,26,2524
193,3601,337,2002,21,1269
328,2253,841,3605,36,1865
436,4271,847,2787,14,2043
313,2960,908,4494,5,7157
182,1133,909,3816,31,3965
492,2886,1296,3324,39,4361
161,1193,426,2410,5,2201
1890,9410,258,1455,5,2192
280,2907,642,2978,4,2916
213,2211,1797,2499,44,4065
497,4107,459,2875,23,2067
137,3083,291,2701,34,2885
147,1632,242,2098,5,2814
159,1232,597,3278,25,2890
405,4822,763,2852,4,2920
392,2707,633,2992,12,3624
161,4017,489,2994,14,3520
140,1334,576,3430,19,2442
99,1051,422,2950,29,3123
231,1078,1592,2310,6,3859
415,2962,329,1657,28,2838
144,2360,839,2278,8,8135
222,2156,513,2242,14,3344
210,2805,444,1189,27,2187
274,3766,229,2317,4,2467
150,3161,352,1644,19,3380
134,3506,1766,2081,7,1882
395,3430,480,1366,8,2266
719,4062,735,3400,28,2046
257,4451,1237,3493,33,2472
191,2469,390,2577,11,2149
457,4050,924,2702,6,4634
132,2885,643,2184,32,3812
256,2465,825,2348,5,3199
190,2445,2070,3541,8,4901
115,2975,1645,3864,31,3176
297,4776,762,2512,5,1794
363,3524,700,4274,6,3366
276,6581,676,2066,46,7144
439,4234,780,3893,41,1808
281,4969,598,3051,36,7600
123,2321,1621,3163,5,2531
296,3624,1278,2799,20,2894
200,4114,656,2323,15,3949
371,2928,525,2408,4,2850
121,3246,430,1370,13,3327
131,1985,1337,3963,6,1629
407,3975,252,3427,18,1436
827,4548,456,2326,6,2638
244,1107,1734,2063,6,1285
167,1177,773,1969,12,2056
227,3860,961,2917,6,1548
163,4261,163,1041,5,1745
196,1075,192,1392,11,1210
140,1915,955,3343,36,2209
90,1300,739,3177,23,1490
464,5133,365,2104,15,4299
522,4550,1749,4134,48,2751
436,4143,189,4878,30,2439
183,1925,376,3255,4,3214
128,1584,197,3817,27,1461
128,2885,384,4545,37,4640
94,3462,458,2688,35,1284
403,5192,683,1607,20,3374
242,2153,987,2985,5,2891
230,2071,329,1985,12,2158
131,2830,804,3547,49,3314
214,3792,482,3747,38,4189
164,4569,757,2459,43,1568
183,3281,349,1856,4,3341
308,4317,448,2044,4,1969
253,3575,389,2321,35,2569
147,2725,378,1707,36,1865
148,3274,982,3719,16,3431
185,2873,598,1348,42,2683
694,5155,363,1302,40,4218
200,1283,627,2035,5,7157
214,1194,647,3010,16,4095
340,2756,200,3107,27,3248
282,3351,514,2532,4,4971
594,5357,456,2234,39,4361
158,1159,2073,4279,5,2201
188,5284,268,1480,5,2192
127,3177,339,2040,,
220,2944,623,2839,,
748,4477,1473,3752,,
318,3181,725,4658,,
194,2501,1150,4167,,
526,3971,891,3345,,
145,1894,147,3708,,
121,2611,153,3848,,
166,2582,471,3868,,
235,4418,297,3609,,
946,5510,277,3146,,
152,2844,491,3784,,
363,2239,381,1338,,
192,4094,621,2118,,
610,5005,284,1692,,
227,1489,709,2139,,
107,5145,498,2375,,
291,2929,582,2111,,
247,1552,591,2418,,
387,4797,481,2355,,
131,2527,1360,4200,,
418,4413,699,3483,,
215,1985,519,4598,,
157,2569,880,2680,,
151,2874,616,2466,,
219,3892,761,2508,,
212,2916,1771,3197,,
165,2002,687,3451,,
116,4211,1468,5079,,
393,3030,570,3266,,
295,2920,856,3973,,
347,4476,245,3699,,
286,3735,913,3289,,
112,5517,640,2466,,
113,3096,303,2530,,
229,2880,367,2335,,
154,3290,194,1385,,
132,2095,421,2318,,
140,2038,454,2838,,
463,5514,1119,1572,,
246,2667,1695,1971,,
233,2986,567,2926,,
164,5017,790,3059,,
197,2364,925,3432,,
567,3972,418,3827,,
160,2820,510,2847,,
147,4819,1003,3543,,
182,2615,159,2234,,
417,15113,758,3269,,
118,1415,968,3865,,
221,3221,435,3660,,
135,2334,771,2869,,
322,1643,436,3148,,
263,3344,800,3218,,
150,2215,276,1079,,
180,2297,550,3037,,
338,3036,1652,5452,,
198,4410,186,2352,,
141,3778,215,3455,,
297,3096,1556,2655,,
81,4249,244,3942,,
285,2789,223,4185,,
562,4450,1762,3571,,
285,2815,678,3364,,
175,2291,792,2940,,
142,2223,1705,3487,,
399,5457,1761,4777,,
102,3606,714,5088,,
171,3183,142,3199,,
224,2354,1795,3458,,
170,3791,1733,2417,,
143,2335,469,2492,,
213,2177,1093,3364,,
168,3267,551,3940,,
142,2046,549,3348,,
155,2974,1311,4113,,
154,1592,974,3614,,
159,3819,859,3011,,
503,5052,1025,3001,,
116,1582,730,3833,,
176,3350,725,2242,,
142,2823,787,2715,,
195,4177,776,2647,,
202,5556,819,3709,,
267,1590,1163,4208,,
144,928,839,2958,,
276,3317,534,1958,,
464,3303,575,2376,,
245,1528,420,3865,,
648,2564,488,2767,,
142,1940,1644,3433,,
222,2132,1163,3430,,
276,3127,1105,3097,,
701,3837,915,3252,,
438,2781,626,4318,,
208,4651,571,2227,,
281,1884,1888,4042,,
190,1913,1758,2834,,
185,4693,561,2572,,
235,3124,673,2739,,
212,3465,560,3117,,
277,4266,257,3911,,
222,3340,1103,3576,,
191,1744,1091,3694,,
564,3604,373,3279,,
220,3646,714,3063,,
164,1872,752,3682,,
214,1778,608,3356,,
215,4023,309,1463,,
305,2016,368,3423,,
207,4733,381,1943,,
297,2914,807,2445,,
160,2745,318,4243,,
174,2205,763,4006,,
147,4569,1639,5102,,
139,2898,461,3127,,
175,895,587,3225,,
124,1318,1601,2743,,
257,2848,631,2620,,
597,3727,625,2641,,
227,3760,320,1063,,
174,2342,268,976,,
165,2392,660,1648,,
400,3986,581,3098,,
253,3213,323,3062,,
174,3063,878,5205,,
301,4046,494,2905,,
395,5200,460,2655,,
198,2564,1125,1738,,
202,1573,631,2967,,
136,2081,256,4776,,
139,1714,600,2867,,
175,3006,742,4172,,
149,3237,327,2143,,
298,3945,668,3252,,
193,2675,890,2826,,
200,1916,127,1465,,
213,1550,743,4841,,
378,2684,817,3477,,
140,1561,1158,3080,,
228,1258,938,2727,,
419,4406,669,4393,,
140,3321,862,3278,,
471,3518,230,2654,,
170,1486,760,3364,,
299,2462,454,3507,,
180,2181,865,3468,,
148,2647,1011,3590,,
724,3648,602,3851,,
489,3544,901,3713,,
174,2822,871,4223,,
262,1271,1254,5626,,
254,1766,491,5549,,
165,2300,576,3685,,
334,1791,1963,8031,,
523,2622,1681,6622,,
226,1370,2827,12073,,
137,3600,864,2712,,
150,4245,679,2512,,
145,3570,308,2993,,
185,3530,923,3220,,
142,3093,437,1867,,
284,1020,1710,2718,,
173,1411,1040,2847,,
174,1210,710,2062,,
364,3549,614,2189,,
385,3455,250,4145,,
289,2254,445,2271,,
107,1447,473,2780,,
271,2459,333,2263,,
257,2480,1704,2870,,
150,3642,592,2488,,
179,4502,996,2418,,
142,3148,645,3020,,
253,2838,263,1325,,
174,4425,795,2056,,
197,4301,453,2132,,
263,3819,397,2175,,
373,3897,1366,4215,,
349,4943,1169,3075,,
212,5438,884,2092,,
198,5826,298,2464,,
185,3134,769,3053,,
369,5296,596,3018,,
151,4079,1956,5783,,
435,4033,410,2215,,
280,2505,862,4705,,
172,2210,550,3456,,
141,1926,617,3692,,
279,2698,1571,3469,,
275,2024,363,2724,,
192,2670,472,3975,,
179,1148,1384,5179,,
446,3560,1421,5972,,
149,1749,299,1010,,
135,4588,439,1362,,
264,4808,714,1750,,
271,1730,546,2649,,
241,2292,401,1465,,
439,4679,601,1554,,
397,3322,247,3044,,
531,3379,2286,6963,,
264,1612,269,3669,,
210,1878,660,3620,,
369,2676,1612,3503,,
132,2135,1216,3741,,
354,2327,2077,8580,,
283,2775,155,3172,,
194,2982,780,4308,,
148,2679,656,3086,,
159,3891,782,3711,,
152,3181,342,3342,,
142,1470,680,2769,,
188,2423,286,4023,,
209,2473,490,2781,,
215,1578,1097,3543,,
178,2366,905,3438,,
174,3563,924,3657,,
186,4509,597,3279,,
195,2981,216,2940,,
142,2756,784,4941,,
170,3103,218,4253,,
180,3044,198,3165,,
473,3618,987,2452,,
165,2246,1239,1523,,
166,2223,415,2361,,
171,2501,390,3020,,
154,2339,409,2756,,
241,4171,1079,4590,,
117,2652,387,1722,,
227,4552,1183,3599,,
189,4465,1681,4178,,
158,2403,515,3344,,
153,4178,949,4633,,
123,1380,604,3107,,
540,4021,1042,3326,,
318,2693,745,3796,,
206,1656,1397,3483,,
556,3898,592,3490,,
210,3664,672,3426,,
97,2620,1060,3780,,
195,4375,679,3416,,
199,4315,794,2800,,
437,4284,559,2400,,
349,4439,684,3942,,
304,3399,1790,2429,,
392,2441,455,4240,,
214,2210,803,2401,,
122,2237,813,2924,,
564,3789,754,1732,,
178,1066,562,2350,,
320,2171,598,1693,,
232,2698,349,2575,,
181,1395,582,2420,,
175,2196,424,2353,,
247,1922,313,2422,,
180,4045,2135,5864,,
139,1200,521,1464,,
230,3277,944,4894,,
197,2502,415,1823,,
177,907,601,3577,,
191,3224,582,3766,,
219,4116,919,3954,,
149,3318,396,3203,,
113,4926,1413,3101,,
185,3771,1191,2714,,
125,2972,767,1750,,
203,4278,1698,1837,,
117,1411,536,3586,,
235,993,441,2756,,
157,3149,414,3226,,
261,5008,617,3374,,
296,2678,887,3591,,
192,2276,561,3087,,
259,3099,1058,3991,,
183,3138,839,2107,,
187,2369,2121,2697,,
205,4722,768,2246,,
243,2220,754,1849,,
554,3732,818,2017,,
326,3224,434,1520,,
133,1209,438,3091,,
162,3221,511,2604,,
279,3016,1039,4738,,
201,2890,489,4038,,
153,2939,699,2670,,
277,4638,646,2770,,
104,3119,1007,3314,,
181,3158,749,1233,,
273,2477,1050,4261,,
130,1768,2348,2544,,
149,2586,1049,3656,,
191,2609,699,2485,,
158,4601,736,1923,,
91,4114,832,3784,,
202,4241,725,3698,,
109,4424,727,3388,,
151,2929,587,3004,,
325,3638,466,2069,,
215,4096,882,3423,,
345,4578,759,2395,,
267,3398,698,2079,,
286,3559,1361,4091,,
303,4184,866,2971,,
234,4043,687,2228,,
178,2480,651,3418,,
217,3079,497,2755,,
116,3261,388,1323,,
180,1730,513,1686,,
249,1638,490,2951,,
323,3083,585,2044,,
756,3260,576,3139,,
375,1845,589,1992,,
508,3763,557,1765,,
265,1188,991,2738,,
241,2727,819,2999,,
188,2907,1287,4828,,
141,4202,340,3036,,
188,4372,564,3096,,
279,4803,966,4218,,
363,3906,710,1896,,
131,1435,1091,3496,,
166,2142,478,2492,,
132,2043,523,2930,,
152,1867,1593,3854,,
765,3810,806,11270,,
109,1679,565,1551,,
176,1645,520,1940,,
187,4768,362,1587,,
221,4078,308,1544,,
139,3325,393,1914,,
160,4510,1653,3202,,
223,2457,378,1555,,
322,3151,632,2524,,
300,3580,490,3846,,
536,3865,1562,5254,,
243,2288,2503,15752,,
405,3879,287,4165,,
227,1197,138,2615,,
117,1113,1715,4539,,
395,4585,481,3712,,
389,4348,692,4463,,
132,2564,476,2146,,
238,2964,652,2487,,
158,1867,748,2784,,
215,1566,464,2819,,
234,1199,572,3979,,
168,1619,1936,7161,,
288,2868,1898,6092,,
152,1904,824,2808,,
156,2807,559,2249,,
77,3830,2148,6000,,
171,1917,656,1713,,
126,2980,605,1713,,
170,2037,382,2841,,
189,3721,804,3514,,
165,1727,724,2773,,
166,1207,875,2437,,
159,1809,255,3792,,
175,2965,423,2028,,
204,2692,457,3202,,
96,3835,301,1275,,
236,3408,546,1673,,
120,3314,742,3185,,
135,2783,369,1360,,
157,3589,1296,2306,,
566,4110,741,3341,,
149,1394,2308,6964,,
169,1669,649,5213,,
220,4921,1595,3189,,
471,4019,583,3579,,
197,1717,1031,4663,,
210,4067,588,4562,,
247,2560,552,1885,,
422,2896,651,2977,,
186,3148,331,2729,,
145,3315,476,1629,,
336,4423,455,2227,,
183,3591,861,2912,,
186,1340,494,2267,,
555,3531,900,4186,,
103,2569,690,3797,,
541,3694,725,4092,,
378,3143,311,5118,,
174,4298,610,3672,,
177,3877,2065,10306,,
148,2157,1741,4969,,
219,3645,859,5069,,
150,2199,848,4360,,
426,2208,391,2743,,
235,2294,662,5097,,
230,4001,130,3042,,
241,2131,544,3319,,
122,1636,667,5578,,
183,2794,1044,5990,,
270,3095,816,5450,,
88,2353,2363,6008,,
263,2728,2444,9940,,
311,3713,573,2265,,
343,4426,1764,2876,,
157,2019,725,2779,,
127,3946,1685,3807,,
253,5045,1043,4176,,
116,2997,637,2039,,
307,4684,1064,5454,,
120,1518,599,2704,,
172,2344,414,2076,,
157,2299,224,2061,,
172,2326,744,3184,,
222,3839,676,1932,,
258,3820,1921,8293,,
149,3871,226,2146,,
223,2044,979,3828,,
96,3690,707,3278,,
274,4710,750,3081,,
340,3724,294,3767,,
177,1374,926,4332,,
180,2449,2644,11643,,
108,1292,2988,14176,,
153,1755,2358,4857,,
206,1848,1759,2920,,
285,1756,764,2731,,
140,4161,380,1497,,
142,1127,1632,3884,,
175,1941,1169,4242,,
303,2369,442,2114,,
201,2456,431,3273,,
132,4447,438,1099,,
182,2410,762,2679,,
279,3131,198,2893,,
199,1764,996,4113,,
458,3118,768,5265,,
159,2558,1801,5718,,
261,4752,333,3036,,
633,4811,477,2503,,
240,3643,708,4953,,
180,1146,563,4969,,
406,2257,1310,3947,,
114,1592,299,3787,,
145,4623,1211,5129,,
306,3796,537,3680,,
161,2691,590,2579,,
378,5928,677,2261,,
160,3129,373,2880,,
191,2702,1873,4411,,
116,2438,1191,5285,,
185,4693,195,2336,,
235,3124,1144,3296,,
212,3465,2592,7118,,
293,4827,878,2803,,
107,3603,1064,5269,,
253,4314,943,3290,,
172,2167,124,4333,,
173,2675,263,5456,,
158,2312,1574,4126,,
157,2351,404,1152,,
164,1872,1638,2045,,
601,3858,1242,1686,,
207,4733,495,1604,,
109,2446,1019,3807,,
147,4569,669,2420,,
270,4713,1126,7031,,
135,3990,1861,4666,,
196,1191,625,2739,,
293,1959,846,4672,,
399,3480,481,4104,,
177,2232,516,2490,,
346,2809,368,1593,,
400,3986,211,4439,,
227,2250,249,4739,,
98,4510,955,4245,,
174,3063,189,1304,,
168,3409,2387,10001,,
355,3536,491,1177,,
401,5028,634,2370,,
414,4698,314,2181,,
198,2564,501,2616,,
137,2182,390,3530,,
314,2036,583,1731,,
199,2440,696,2784,,
358,3151,1014,6093,,
298,3945,717,4104,,
124,2948,2732,9778,,
138,3932,274,1494,,
200,1916,915,3071,,
162,3071,1192,5174,,
213,1550,375,3242,,
256,2553,419,2273,,
162,2665,613,3492,,
147,1152,263,3820,,
182,1188,194,2603,,
237,2375,686,2776,,
419,4406,1593,3995,,
199,2965,612,3379,,
471,3518,310,5088,,
131,1990,560,6583,,
207,2087,733,2281,,
299,2462,1778,2856,,
180,2181,950,3532,,
194,1672,1547,5709,,
148,2647,731,3472,,
724,3648,782,5551,,
489,3544,288,815,,
174,2822,1844,4656,,
262,1271,625,2131,,
254,1766,2857,8811,,
197,3346,1192,5905,,
210,1880,422,1259,,
260,1664,844,3113,,
212,3798,514,3787,,
154,2163,1036,4375,,
359,4616,1187,7277,,
385,4406,1658,4181,,
297,5356,1347,4578,,
180,3410,573,3169,,
145,3570,792,1825,,
185,3530,317,1637,,
142,3093,851,3258,,
216,2263,313,1465,,
248,1995,1402,5363,,
188,2193,1396,2816,,
364,3549,1064,4192,,
385,3455,3362,8940,,
289,2254,603,4290,,
271,2459,628,2373,,
165,2200,344,5119,,
149,1924,779,4959,,
231,3012,842,6803,,
187,3842,1726,3046,,
179,4502,593,2308,,
142,3148,776,5020,,
253,2838,344,2164,,
263,3819,1554,2409,,
373,3897,1872,2656,,
349,4943,668,4190,,
212,5438,257,1295,,
198,5826,445,3588,,
186,4129,301,1535,,
211,2541,816,2818,,
369,5296,947,4968,,
151,4079,681,2492,,
171,2663,813,4081,,
187,3124,1989,7512,,
132,2982,190,3784,,
152,4527,592,4423,,
133,1642,644,3182,,
193,2027,1580,3545,,
152,3087,525,4937,,
101,2582,369,2187,,
172,2210,384,2631,,
141,1926,2135,10546,,
203,1658,220,2157,,
247,3718,652,1861,,
151,1158,476,2138,,
150,3272,242,2628,,
298,4523,626,1076,,
123,2191,519,1690,,
103,2445,664,2695,,
168,2310,516,1464,,
439,4679,621,1615,,
686,4020,244,3813,,
177,1245,637,3742,,
231,3443,1734,5099,,
380,3650,644,4739,,
159,957,1133,5179,,
204,1413,951,4299,,
130,2228,1056,4864,,
127,1660,498,1843,,
159,3891,513,4761,,
235,2024,569,3029,,
181,2575,1112,5009,,
215,1578,782,3503,,
145,1540,675,3189,,
174,3563,1003,4075,,
186,4509,1807,5504,,
195,2981,1477,2990,,
157,3243,538,4258,,
200,2629,1776,3138,,
241,4171,441,2752,,
227,4552,470,1967,,
169,3533,2639,12490,,
123,1380,210,1830,,
277,1593,386,2133,,
540,4021,158,2321,,
220,1697,1025,4208,,
230,1740,733,2738,,
145,1569,1714,2239,,
180,3104,976,3683,,
83,2231,990,3986,,
210,3664,615,2888,,
128,2995,2008,7167,,
195,4375,188,4178,,
199,4315,413,3156,,
122,2237,349,2124,,
339,4163,707,2966,,
135,1728,1462,4101,,
232,2698,582,2842,,
181,1395,473,1158,,
129,1810,620,2813,,
169,2043,1157,5046,,
247,1922,970,3173,,
180,4045,406,1963,,
139,1200,2813,18614,,
230,3277,482,1995,,
197,2502,726,2287,,
111,1330,715,4017,,
177,907,837,5616,,
191,3224,914,2984,,
144,2537,853,3556,,
190,3430,511,3026,,
129,3016,370,1993,,
118,4467,599,3525,,
103,1892,450,2000,,
372,2537,982,3464,,
152,3148,483,2167,,
243,3252,786,3430,,
222,3794,514,2718,,
304,3130,1190,1968,,
221,4294,669,1839,,
220,2666,203,3215,,
190,4684,335,3400,,
198,4137,1242,3987,,
295,2562,521,2993,,
175,1157,830,4807,,
147,1160,435,3918,,
217,2340,1093,5215,,
166,1270,2588,15354,,
479,5160,913,3429,,
244,3000,870,3125,,
177,1920,793,2154,,
168,4381,671,4072,,
205,2695,1788,1742,,
132,1541,1803,2497,,
273,6165,525,1548,,
181,4786,1070,7112,,
120,2859,581,3071,,
108,2237,360,1243,,
211,1286,710,2284,,
211,2311,245,3972,,
214,2181,446,3231,,
149,2366,1494,9800,,
135,1953,2110,8110,,
188,2239,1018,4148,,
334,2346,603,2119,,
553,3871,819,2612,,
749,4121,651,2536,,
191,2654,435,3307,,
246,2789,393,2026,,
148,4273,2378,12874,,
244,3285,1351,7934,,
341,3744,393,2179,,
129,2061,682,3775,,
264,4827,700,4680,,
113,994,1050,3447,,
465,3450,909,4283,,
239,2442,177,1769,,
147,1831,652,3224,,
173,2741,442,1875,,
308,4050,1478,4215,,
259,2418,590,1316,,
143,4924,1682,8272,,
518,5430,561,2101,,
246,3548,616,1699,,
225,3696,779,4802,,
80,3689,1619,3030,,
222,3463,613,2895,,
148,1894,560,2190,,
180,2023,496,3589,,
221,2331,423,2097,,
168,1800,1122,6134,,
157,2244,611,3390,,
165,2891,867,2214,,
432,3586,731,4511,,
273,2339,822,2968,,
332,3335,706,2385,,
355,3642,437,1259,,
273,2495,783,2710,,
231,2634,628,1367,,
119,3036,1063,3454,,
220,3179,619,1705,,
227,3062,1574,2571,,
168,1254,248,1126,,
230,2142,1026,5190,,
119,1121,1824,4627,,
164,1293,615,2912,,
183,1237,1534,3037,,
132,1348,775,4316,,
124,2400,630,2547,,
428,2532,445,3177,,
203,2061,314,2398,,
690,3602,642,3288,,
144,1778,770,4370,,
143,2181,329,1612,,
458,3221,1779,4542,,
233,4110,185,2896,,
217,3298,459,2024,,
758,3250,778,2964,,
362,3322,352,2288,,
240,4687,279,1357,,
196,2825,277,1670,,
305,2097,624,3608,,
101,1466,422,2946,,
667,3492,1810,4701,,
235,2144,351,2110,,
196,2773,1373,4405,,
270,5094,2091,3881,,
126,3259,744,5068,,
745,3566,452,2818,,
227,1343,773,2659,,
345,4349,1909,14623,,
445,3910,494,3753,,
427,4120,137,2810,,
354,3810,602,5132,,
198,1705,600,1833,,
293,2774,726,4957,,
726,3942,235,6022,,
166,4592,662,4481,,
132,2708,1875,3394,,
198,1576,1014,5353,,
125,1677,1564,3348,,
192,2266,685,1842,,
207,1398,800,3875,,
222,2067,165,5260,,
158,1618,490,3313,,
150,2406,122,2965,,
184,2796,596,3930,,
198,2470,618,2590,,
292,3605,574,2847,,
157,2157,401,3850,,
610,3527,291,2582,,
265,3780,404,2670,,
231,3670,2497,7053,,
184,1731,1711,3706,,
174,1939,745,4905,,
183,2784,476,1618,,
186,3179,300,1195,,
101,4558,208,3999,,
83,3492,420,1262,,
204,3933,390,2021,,
198,4944,552,4553,,
197,1122,340,2094,,
150,3574,398,1417,,
211,1980,730,1878,,
193,1320,120,909,,
169,2963,351,1178,,
160,1279,417,4162,,
106,1908,753,3263,,
403,2765,1327,4840,,
420,3718,441,2464,,
368,2366,1954,8441,,
151,2383,577,6183,,
391,4160,461,3687,,
135,2470,701,2177,,
302,3785,326,1574,,
111,1300,929,3275,,
183,1774,842,4447,,
540,3692,662,4980,,
254,867,873,2812,,
138,4127,390,6080,,
232,1042,1660,4277,,
513,3385,717,2960,,
500,3247,275,1101,,
298,1265,509,2384,,
143,1820,346,1199,,
196,14520,839,4522,,
366,4066,2266,5412,,
176,3116,1821,3490,,
155,2110,1753,4481,,
254,3848,715,2894,,
253,1945,351,4083,,
191,4286,419,2467,,
143,4204,745,3001,,
205,2100,425,1314,,
131,3129,1411,2804,,
328,2216,661,2391,,
527,4780,177,1274,,
143,2745,336,1219,,
256,6346,1005,3530,,
192,3407,409,1848,,
151,2738,385,1717,,
262,3389,1230,4554,,
409,4845,504,2901,,
199,3019,514,1244,,
208,2625,396,1622,,
108,2776,820,4839,,
202,1695,618,2247,,
141,1562,765,4779,,
127,1339,279,3690,,
139,3168,1261,3008,,
187,3639,1330,3476,,
121,3860,962,5583,,
167,3589,749,2674,,
168,2716,220,2565,,
240,4411,910,2392,,
123,3686,823,4314,,
303,4643,1108,4575,,
152,1731,361,4019,,
99,1539,1573,4145,,
107,3059,1134,5094,,
107,4411,748,3921,,
221,3197,789,1979,,
206,2835,1221,3514,,
333,2815,3000,38302,,
138,2246,354,2544,,
330,3322,1139,4276,,
205,1679,710,4510,,
219,1427,703,4209,,
449,1372,825,5151,,
205,1520,787,2433,,
610,3923,635,2688,,
201,12629,812,3347,,
254,1972,3479,10239,,
208,4778,834,3461,,
269,4534,2052,6489,,
143,2919,551,1877,,
81,3086,751,2554,,
145,3023,895,4644,,
244,3019,1628,6957,,
139,2740,480,3879,,
105,2688,756,3410,,
272,4496,798,4406,,
173,3807,945,3820,,
181,5670,1629,2477,,
194,3763,478,1659,,
527,2526,489,1735,,
183,2713,1132,2913,,
95,1724,424,2829,,
368,3531,337,974,,
189,1434,1681,1586,,
241,2167,984,3580,,
237,2654,2280,1303,,
449,3381,1049,4122,,
255,2607,603,5054,,
192,2698,862,4509,,
1084,13159,523,4345,,
183,2599,637,3302,,
375,4680,192,2366,,
233,1955,1545,4401,,
159,1691,1857,2365,,
223,2742,488,5344,,
131,1286,205,4079,,
176,1531,1663,2747,,
243,1242,416,2499,,
119,2590,533,3578,,
280,3271,728,1936,,
286,2739,1916,2518,,
213,3555,1748,5659,,
137,2170,433,4380,,
549,3933,610,4300,,
153,3305,607,3768,,
217,1619,864,5471,,
144,1568,492,2912,,
197,1704,420,2763,,
412,3227,1831,7645,,
315,4272,521,2837,,
110,1742,663,4276,,
293,4993,542,2048,,
265,4854,581,2271,,
164,4258,1287,2809,,
169,2918,901,4236,,
173,3449,774,3626,,
417,2253,504,1150,,
253,1796,2126,2610,,
154,3383,524,2377,,
228,1163,1595,11699,,
136,1358,449,3454,,
110,2760,322,4068,,
357,2733,688,4410,,
456,5100,233,1776,,
411,3451,1672,3600,,
181,2536,729,2558,,
118,3347,1410,2996,,
170,2536,1761,3833,,
243,1055,998,2990,,
128,1659,1316,3102,,
718,3675,611,2103,,
189,1256,940,3409,,
146,2139,1280,5567,,
169,1524,935,3328,,
187,1750,626,3449,,
222,3598,290,1725,,
536,4243,967,3564,,
257,5065,491,1727,,
136,3271,1162,6363,,
248,2764,302,2973,,
148,3848,865,3168,,
238,3734,1608,5667,,
130,2736,362,1641,,
121,3164,457,2214,,
145,3697,561,2999,,
122,2679,612,2332,,
284,4574,428,1809,,
149,2985,688,3089,,
295,3502,550,3136,,
156,2374,283,3627,,
219,3801,480,2100,,
118,3851,492,2184,,
219,1365,739,2385,,
124,1277,849,2634,,
217,3229,713,3061,,
130,3434,722,3253,,
215,3511,1368,4612,,
67,3277,703,2945,,
166,3059,234,3518,,
295,3028,3000,13063,,
716,3535,1641,2492,,
230,2014,806,4321,,
365,1922,795,2709,,
162,3402,884,4198,,
175,3549,1363,4941,,
1007,2686,505,1941,,
152,1984,1752,2410,,
221,3376,3399,16960,,
317,3411,826,5378,,
109,2359,633,2632,,
147,2269,574,2207,,
253,3266,494,974,,
139,2081,1095,4562,,
255,2464,1216,3310,,
254,3433,1300,2695,,
185,1868,654,1517,,
193,1324,803,1577,,
216,1367,454,2319,,
244,1352,1612,2038,,
178,1117,197,2118,,
145,2546,688,2731,,
195,3684,235,1277,,
218,2356,1088,2457,,
699,3746,1013,4354,,
154,1784,1144,2771,,
251,3372,241,3167,,
210,4410,1059,3446,,
109,3307,824,4654,,
220,3066,590,3505,,
214,4622,765,3604,,
247,2810,390,1477,,
215,1201,1774,3474,,
269,3254,489,3995,,
119,2287,833,5338,,
170,1793,550,2922,,
179,1454,472,2452,,
207,3665,1256,5338,,
247,2785,1599,1107,,
196,2063,947,5919,,
251,2814,1033,4926,,
227,4370,2764,13224,,
586,3746,777,3222,,
211,2114,1184,4450,,
217,3415,2137,14480,,
326,3981,1576,2456,,
100,3833,710,4767,,
165,1506,1948,4732,,
339,3489,1533,2454,,
141,1634,392,1912,,
321,2356,249,2053,,
374,4453,602,2998,,
151,3100,239,1950,,
255,4044,256,1732,,
101,2035,1105,4884,,
239,3714,504,3358,,
364,3988,1589,4647,,
289,4371,938,4195,,
120,4214,723,3290,,
147,2396,912,3691,,
152,2861,796,2958,,
140,3471,858,2161,,
240,2486,1111,7245,,
168,4181,1024,8904,,
96,4589,833,2458,,
299,2088,311,1857,,
521,4052,458,3318,,
220,1772,2497,12468,,
538,4146,819,4272,,
126,1176,1862,3404,,
157,1614,853,4917,,
270,2337,602,1468,,
235,3656,216,3221,,
174,2504,463,1435,,
278,4782,1722,2342,,
161,2452,853,3305,,
272,5031,1562,3013,,
157,3386,1748,3964,,
158,3070,2698,4325,,
204,2219,2040,10547,,
523,4026,861,3745,,
209,2672,752,3408,,
368,5792,655,2608,,
1282,7600,348,3297,,
376,4036,1668,4418,,
216,2257,500,2799,,
248,2761,592,2390,,
210,2393,1441,2357,,
248,3328,706,3331,,
211,2290,255,2079,,
157,3450,468,2065,,
126,2143,344,4839,,
340,2830,988,3897,,
161,2870,281,2223,,
193,2446,645,3423,,
312,3431,652,2444,,
160,3719,663,4461,,
167,2183,422,2837,,
177,1661,446,3183,,
193,1809,764,3893,,
226,2590,568,5630,,
307,3020,627,5129,,
184,1384,416,5316,,
132,1591,459,2819,,
478,4832,1087,9155,,
140,2467,821,4718,,
173,2824,693,4962,,
466,3284,995,6628,,
168,2562,340,4632,,
181,3501,2230,4562,,
207,2220,514,3007,,
211,1539,439,1801,,
173,2793,1216,1159,,
761,3047,673,1755,,
171,1454,693,2512,,
112,2204,721,2105,,
236,2501,1147,5004,,
238,3940,513,2784,,
375,2006,733,3384,,
158,1498,972,4142,,
208,2474,433,2448,,
130,1107,711,6776,,
254,1741,1096,5781,,
417,4135,756,4012,,
141,3615,600,2852,,
251,3667,1100,3414,,
226,3526,284,2606,,
252,2448,788,3749,,
248,3270,2396,8945,,
301,2469,336,3000,,
199,3747,2564,12216,,
225,2818,1068,5783,,
177,3645,839,6341,,
226,3559,1274,4597,,
289,4370,939,4637,,
201,2227,647,3057,,
167,2261,937,4735,,
528,2279,327,1238,,
205,1329,156,1410,,
404,7964,256,2101,,
124,3319,332,2631,,
99,4581,855,3436,,
145,2676,664,2868,,
223,3469,445,3156,,
436,4247,389,2760,,
268,2815,275,2176,,
148,1934,161,1162,,
379,3156,796,3914,,
153,3795,1108,5310,,
301,4246,444,3110,,
130,2628,1217,4261,,
481,4520,1300,6986,,
591,2378,629,4187,,
160,2942,958,6039,,
206,4087,692,3819,,
133,2230,1049,4388,,
408,1975,1328,4867,,
298,4164,802,3405,,
232,3973,869,2620,,
215,3935,213,1691,,
135,2880,427,3116,,
136,3077,374,1868,,
130,2254,773,1879,,
125,1931,844,2692,,
190,2443,1157,4185,,
148,3446,824,3001,,
241,3340,1115,3581,,
248,3997,1584,4187,,
231,2655,411,3823,,
215,2496,198,1632,,
426,4505,1835,1352,,
303,2209,589,4664,,
376,2879,1033,4615,,
506,4121,1050,3238,,
313,4882,935,3748,,
268,2113,1550,2167,,
200,2158,120,4519,,
282,3462,268,3025,,
314,3630,559,3454,,
140,1563,1697,3178,,
160,2552,659,3373,,
298,4603,308,2051,,
728,4653,348,1509,,
221,2771,432,3098,,
199,1602,399,1161,,
428,3784,521,2968,,
711,4025,895,2236,,
175,1291,1738,3901,,
212,3756,871,4365,,
165,2483,1092,3785,,
407,3777,1178,3503,,
197,4132,1205,6693,,
222,2180,762,2715,,
100,2667,688,2100,,
275,1937,920,5089,,
167,2166,589,2111,,
228,2878,1101,3129,,
159,2575,623,3479,,
153,2926,707,3947,,
433,2302,183,3928,,
168,4227,1813,5867,,
178,2970,498,3331,,
122,3742,951,3138,,
332,4444,1172,5465,,
215,1832,1048,6523,,
160,2594,936,4788,,
201,1334,508,3370,,
379,4087,1581,5202,,
362,3198,505,2423,,
121,3682,2178,2377,,
158,1929,483,2396,,
236,1821,621,3150,,
281,2626,373,4322,,
167,3204,268,3392,,
561,2578,633,2528,,
151,1705,1681,4084,,
250,2870,915,5090,,
698,3914,2177,4090,,
157,6968,3137,13531,,
141,2243,585,2594,,
294,3194,703,2986,,
241,2647,597,1326,,
312,2516,641,4374,,
146,1251,585,4035,,
162,2479,253,2597,,
141,2395,269,1703,,
261,2180,251,4841,,
182,2530,335,1787,,
116,2280,172,2337,,
247,2825,881,4972,,
204,1855,1747,5788,,
289,3755,472,1907,,
307,3547,212,1739,,
397,3039,407,1426,,
253,1807,603,2434,,
304,1972,1210,8268,,
128,5422,1638,3574,,
137,4136,552,3143,,
287,5275,225,1095,,
159,2021,563,2934,,
134,2828,535,3137,,
197,4388,1710,3788,,
165,2862,1286,4617,,
277,2925,369,1319,,
199,1805,2540,6002,,
299,2088,623,1968,,
521,4052,258,1762,,
220,1111,517,2981,,
126,2182,697,4424,,
143,4267,697,3812,,
174,2504,324,2213,,
278,4782,1030,4377,,
161,2452,700,3148,,
272,5031,424,3161,,
157,3386,586,2226,,
158,3070,522,2463,,
255,4581,489,3639,,
353,3087,476,2085,,
367,2964,531,2831,,
1037,7196,893,5040,,
523,4026,235,4191,,
169,4093,611,3232,,
376,4036,634,2980,,
227,1796,761,5199,,
248,2761,763,3826,,
185,3569,481,3462,,
236,5302,803,3667,,
166,2366,306,3780,,
242,3592,772,3181,,
185,5119,497,4089,,
135,3962,307,2763,,
433,4075,2951,7209,,
126,2143,1184,4098,,
80,2144,413,4978,,
340,2830,259,3386,,
161,2870,493,2394,,
193,2446,1454,5870,,
229,2226,1022,4386,,
152,2512,479,1789,,
193,1809,843,3132,,
391,3282,1269,2352,,
226,2590,646,2949,,
307,3020,326,1312,,
226,3997,500,2298,,
257,1694,1735,3779,,
132,1591,1821,3442,,
478,4832,2860,11571,,
164,1926,1695,2288,,
273,3540,297,1726,,
261,2249,2355,3178,,
198,2661,484,2105,,
168,2562,1012,3156,,
181,3501,1835,5319,,
320,1514,472,3640,,
326,2640,930,3421,,
173,2793,575,2721,,
347,4048,646,3850,,
185,3991,1051,3622,,
374,3721,1685,4285,,
177,3037,360,1899,,
375,2006,594,1612,,
263,2522,515,3639,,
130,1107,478,2706,,
254,1741,460,4310,,
141,3615,991,2740,,
251,3667,511,1723,,
171,3120,398,1278,,
230,1355,384,1636,,
252,2448,1668,1698,,
248,3270,693,4583,,
301,2469,1176,4864,,
228,2725,353,1390,,
199,3747,948,1807,,
339,4296,359,2348,,
238,3779,553,2731,,
177,3645,1371,5967,,
226,3559,1049,6392,,
460,4457,756,3394,,
528,2279,485,5975,,
341,1779,1457,6043,,
404,7964,917,3251,,
124,3319,747,5168,,
159,3825,1488,9988,,
129,4644,805,4654,,
173,3644,445,2997,,
129,2683,755,4767,,
223,3469,616,1352,,
149,2232,1837,7376,,
268,2815,853,4810,,
224,1345,570,3683,,
379,3156,762,2320,,
203,1927,516,3031,,
259,2013,1461,2751,,
192,1563,1582,3050,,
160,2942,743,2581,,
206,4087,698,2989,,
133,2230,893,3524,,
437,3985,924,2867,,
594,4116,682,3279,,
232,3973,1215,2433,,
170,3934,625,3529,,
135,2880,969,1874,,
235,1540,663,3149,,
192,3835,687,4566,,
175,3979,741,2628,,
216,1431,601,3350,,
146,2217,527,1304,,
148,3446,272,920,,
241,3340,278,1235,,
231,2655,636,3191,,
215,2496,564,3845,,
303,2209,172,3201,,
313,4882,1073,5440,,
564,3347,744,2675,,
282,3462,1631,11153,,
314,3630,775,4993,,
140,1563,364,1670,,
160,2552,366,2729,,
119,2974,680,2556,,
201,4855,203,1694,,
199,1602,267,1053,,
188,2769,681,2716,,
365,3905,3302,10273,,
290,2742,929,2267,,
212,3756,207,4164,,
395,2857,830,3256,,
197,4132,358,2913,,
100,2667,524,5909,,
275,1937,387,3033,,
176,2219,1635,3226,,
228,2878,1170,5939,,
196,1705,806,3312,,
206,4370,349,4466,,
175,3522,583,2718,,
205,2851,632,4869,,
143,3155,807,3017,,
168,4227,1009,3142,,
178,2970,198,1890,,
201,1334,2389,11941,,
268,2446,332,3404,,
121,3682,458,3401,,
1466,7226,719,2760,,
281,2626,1742,3903,,
167,3204,1061,4461,,
96,2399,700,3487,,
250,2870,1658,2312,,
157,6968,490,1989,,
294,3194,793,2099,,
714,3786,333,1541,,
220,4005,506,1564,,
162,2479,1573,2984,,
141,2395,360,1401,,
182,2530,762,2886,,
116,2280,1728,2978,,
277,3240,142,1140,,
175,1920,1762,4390,,
247,2825,893,3853,,
160,2317,616,4293,,
289,3755,662,4344,,
556,4069,589,3395,,
458,4199,415,4442,,
304,1972,549,3026,,
308,3502,611,3054,,
210,1206,1573,2329,,
526,4144,742,3293,,
186,2102,593,2492,,
390,5789,1170,5165,,
287,5275,653,3993,,
159,2021,232,2080,,
134,2828,1302,4242,,
281,3299,426,3400,,
399,4537,816,3540,,
277,2925,2968,9472,,
191,2282,1142,5473,,
230,2535,1453,5945,,
169,4005,567,5266,,
279,1773,1249,3120,,
386,3018,622,3105,,
255,1951,1043,3723,,
173,2698,2053,8031,,
345,3187,400,2318,,
366,4186,1587,6106,,
261,4262,1115,6735,,
271,1498,306,5668,,
276,2833,908,7100,,
179,7191,734,5383,,
115,3479,608,3716,,
401,4787,389,2512,,
482,4119,683,2777,,
76,2322,276,1088,,
155,2453,1160,6041,,
242,2745,737,4818,,
160,3378,961,3781,,
133,2517,828,3104,,
259,3225,1782,2048,,
212,4585,468,1763,,
147,3709,457,2029,,
344,4001,495,3485,,
223,1479,1159,3902,,
168,2460,647,2342,,
142,4154,1724,5404,,
207,4274,848,5422,,
182,3329,167,2482,,
155,4245,1441,4799,,
230,3770,805,4896,,
179,3153,141,2635,,
237,3462,1782,3100,,
174,3941,2487,10898,,
184,3212,104,5007,,
214,3392,630,3469,,
205,2059,1675,5903,,
839,4627,556,4233,,
425,3082,801,3225,,
223,2176,1528,3650,,
361,3331,882,4220,,
192,3131,3013,10036,,
144,3166,2753,10159,,
179,2432,456,2064,,
174,3521,1225,5020,,
242,3216,516,1358,,
119,1212,925,3397,,
193,4443,218,4069,,
253,4185,506,3282,,
167,2502,3000,57202,,
208,1568,952,3327,,
241,1545,1594,6086,,
208,2298,663,4048,,
235,4611,491,2868,,
121,3741,745,1921,,
254,1705,599,2633,,
294,2782,962,2327,,
142,2058,173,2037,,
200,2847,549,3387,,
165,2883,1590,4155,,
230,3309,471,3156,,
172,1326,375,1180,,
160,5107,971,3292,,
257,3219,633,3154,,
314,3588,1611,5189,,
399,3653,545,5054,,
322,3789,1050,3443,,
254,3195,1508,3392,,
249,3536,587,2242,,
150,3039,1887,2834,,
455,2375,815,4730,,
263,3686,1687,2727,,
280,2044,256,3055,,
195,2231,622,3925,,
222,5665,960,3613,,
135,4607,1919,8032,,
225,3078,279,4351,,
287,3706,1576,4270,,
656,4498,261,4888,,
235,3741,241,3294,,
394,2976,465,1605,,
171,1317,458,1998,,
169,3369,1853,2905,,
180,2715,286,996,,
209,3483,596,1835,,
220,1855,463,4708,,
166,2860,439,1121,,
176,4092,396,3923,,
180,3558,486,1060,,
138,2580,440,2905,,
256,4578,445,3605,,
212,1935,1047,4884,,
316,2960,916,3639,,
1737,19956,732,3432,,
189,1266,1752,4243,,
180,2606,903,5054,,
248,3933,402,1862,,
206,3060,693,2924,,
405,4962,428,2480,,
484,3186,309,4141,,
160,2946,372,1107,,
386,4551,477,1999,,
90,2695,1621,2840,,
130,3333,2249,11914,,
207,2767,393,2038,,
208,3270,814,2539,,
124,3410,360,1951,,
298,3958,466,1628,,
149,3571,902,4471,,
352,3334,729,4187,,
431,4048,1734,3100,,
268,1977,907,2746,,
150,3176,1780,4766,,
601,2987,853,3665,,
244,2369,206,2390,,
178,3278,555,2523,,
181,2700,671,2310,,
124,6283,231,1845,,
313,2906,377,1892,,
1325,7221,883,3582,,
300,1961,3405,12023,,
156,963,600,1734,,
673,4571,597,2791,,
289,4022,546,4111,,
177,2771,973,6617,,
239,2139,354,3807,,
142,3760,535,1734,,
131,3092,579,2719,,
457,3292,1584,7086,,
251,4112,541,4232,,
191,1697,965,3988,,
217,2842,755,2879,,
168,2068,782,4207,,
2366,10957,698,2609,,
282,1773,565,1951,,
350,3759,773,3696,,
399,3078,519,1179,,
878,4036,837,3381,,
119,3668,1002,3563,,
116,5149,1235,4486,,
293,2760,1509,1698,,
173,1289,648,2416,,
216,3241,1620,2011,,
257,3579,2018,9512,,
207,2597,1703,5199,,
171,2310,610,2023,,
287,2820,452,3196,,
175,2527,643,2349,,
175,1757,342,1166,,
160,2827,657,5223,,
291,2986,310,2525,,
299,2011,2030,6928,,
146,2310,273,2588,,
121,2680,460,3352,,
194,3368,677,2115,,
262,4348,797,3375,,
184,2707,661,2486,,
296,2301,288,2984,,
263,3250,456,3177,,
202,2186,334,3203,,
141,1205,556,3027,,
105,2553,1142,4101,,
200,3852,565,5402,,
226,2822,850,5336,,
653,4161,165,2376,,
224,4081,230,3814,,
131,2796,707,3971,,
145,2162,368,4969,,
400,2863,1134,4030,,
296,3020,1542,3027,,
150,3043,1560,2399,,
232,2324,404,3453,,
120,1597,1311,3894,,
375,2989,1128,3059,,
440,4551,679,4048,,
555,3510,423,2048,,
201,3018,499,2656,,
298,2815,410,2771,,
448,2465,429,3196,,
261,4118,1409,4302,,
218,2611,2691,11082,,
712,4509,986,4521,,
114,2303,644,3025,,
107,2806,574,3172,,
193,2487,1595,4392,,
177,1498,337,2215,,
462,4267,613,5001,,
228,2448,488,2559,,
145,3015,446,3362,,
234,3384,390,2456,,
170,2982,508,1893,,
198,1452,368,4155,,
285,3900,853,3642,,
120,5886,570,2018,,
248,2960,629,2262,,
213,3565,677,4691,,
203,3701,679,3124,,
235,2000,741,1822,,
318,2936,674,2570,,
424,3968,404,2467,,
119,2392,145,1922,,
203,2472,610,3063,,
446,4618,1265,6571,,
281,1920,1085,4525,,
334,4366,3000,19564,,
474,4582,232,3763,,
294,2396,878,4084,,
276,2806,400,2251,,
147,1756,511,2603,,
159,3390,421,1586,,
235,3613,524,3608,,
143,3252,836,3485,,
175,3506,284,3394,,
152,3228,672,2694,,
272,4995,933,4859,,
314,8151,1102,4317,,
184,2536,1774,3979,,
173,4107,840,4054,,
204,1507,1644,2192,,
280,2965,660,2006,,
277,2087,1110,6924,,
217,2224,321,3175,,
396,2651,959,5432,,
208,1984,641,4556,,
110,1783,584,2171,,
147,2132,808,3353,,
227,2171,2520,3653,,
207,1924,1268,5786,,
183,2003,209,1347,,
582,4407,804,3242,,
724,4984,580,2836,,
147,2314,486,1708,,
214,1573,673,1710,,
161,4954,440,2037,,
329,2675,566,2312,,
246,1647,455,2433,,
168,3842,1386,4096,,
235,3619,1442,1785,,
134,3199,733,4940,,
259,3826,1045,3475,,
265,3023,968,4050,,
253,1902,1132,3629,,
178,2958,324,901,,
266,4449,535,3979,,
1712,47365,644,3458,,
266,3960,459,3612,,
363,2930,731,4178,,
227,2468,802,3965,,
404,2587,1283,3613,,
181,2901,1407,2274,,
282,4306,817,3231,,
189,2611,438,2269,,
182,3278,489,2793,,
361,2819,960,2925,,
414,2951,1461,2751,,
244,4804,1582,3050,,
160,4701,674,4740,,
160,3609,703,2090,,
280,4292,682,3279,,
228,2879,1215,2433,,
202,5176,583,3617,,
166,2345,697,3226,,
205,3151,969,1874,,
301,2237,687,4566,,
235,2240,2697,6084,,
157,3107,507,3052,,
283,3616,872,4003,,
251,1529,601,3350,,
110,4028,278,1235,,
164,4995,353,2430,,
298,3650,564,3845,,
109,3174,172,3201,,
149,2677,765,4287,,
192,4021,568,5415,,
215,4043,1073,5440,,
287,2451,744,2675,,
392,2803,1631,11153,,
215,3528,775,4993,,
150,2873,364,1670,,
377,3113,366,2729,,
252,4004,680,2556,,
197,2749,681,2716,,
167,2793,3302,10273,,
143,2586,820,2243,,
168,4165,207,4164,,
175,2465,830,3256,,
321,2688,358,2913,,
510,4490,387,3033,,
184,2959,1635,3226,,
211,2987,1170,5939,,
259,9177,806,3312,,
215,2405,271,4487,,
234,3522,807,3017,,
333,3036,1009,3142,,
151,3580,737,4979,,
253,4457,2389,11941,,
109,3209,332,3404,,
302,3719,1189,7404,,
158,3070,719,2760,,
164,3783,331,3871,,
411,3571,1061,4461,,
577,2607,700,3487,,
144,3843,793,2099,,
148,3281,418,2063,,
200,3140,333,1541,,
205,3234,506,1564,,
330,3792,1573,2984,,
135,2814,762,2886,,
160,2080,1728,2978,,
137,2668,447,1204,,
227,1537,654,1174,,
211,3160,142,1140,,
222,2529,297,2635,,
278,2550,1168,2013,,
221,3866,473,1456,,
197,2642,616,4293,,
281,2018,662,4344,,
339,4474,666,3868,,
191,2841,415,4442,,
149,2860,549,3026,,
191,3151,611,3054,,
259,2678,1573,2329,,
449,3385,768,3635,,
256,2894,593,2492,,
248,2848,1170,5165,,
250,2024,232,2080,,
266,3163,1302,4242,,
95,3709,426,3400,,
573,4205,1401,4968,,
349,2891,1325,8303,,
274,3990,2968,9472,,
131,1989,1142,5473,,
134,2746,1453,5945,,
646,4021,567,5266,,
398,3338,1288,2872,,
204,2549,670,3344,,
303,1845,1587,6106,,
396,3134,1115,6735,,
151,2164,306,5668,,
306,2686,908,7100,,
187,2851,563,2566,,
266,2188,807,6770,,
176,1420,683,2777,,
401,2744,1014,4177,,
164,1360,961,3781,,
94,4017,828,3104,,
227,6062,1782,2048,,
188,3428,468,1763,,
249,2550,495,3485,,
128,4955,1159,3902,,
238,4218,342,1645,,
118,2320,848,5422,,
298,3851,167,2482,,
177,1286,1441,4799,,
256,2509,805,4896,,
189,2420,141,2635,,
306,3037,1782,3100,,
351,5790,412,4595,,
168,3127,627,4440,,
242,3864,1675,5903,,
238,3780,556,4233,,
1226,15797,313,2280,,
375,1917,3013,10036,,
242,3684,575,2490,,
284,2350,456,2064,,
300,3177,658,2631,,
341,3195,1598,3500,,
100,3188,506,3282,,
312,2635,3000,57202,,
113,1895,952,3327,,
109,2398,1594,6086,,
331,3975,663,4048,,
168,2926,2478,8150,,
235,2582,2085,4960,,
227,3222,685,3496,,
153,2013,275,1563,,
426,2786,745,1921,,
301,3170,1088,4976,,
219,2987,173,2037,,
208,3382,549,3387,,
176,3355,1590,4155,,
98,1958,1124,4984,,
266,4032,300,3078,,
272,3042,225,1194,,
204,2324,971,3292,,
148,1334,939,6386,,
216,2259,809,3529,,
174,3028,446,4314,,
332,4448,633,3154,,
151,1985,792,3536,,
277,3183,1416,5169,,
210,2677,1508,3392,,
216,1898,587,2242,,
192,2411,1887,2834,,
156,2104,815,4730,,
241,3266,1687,2727,,
137,2432,256,3055,,
270,3026,224,2159,,
444,4425,622,3925,,
173,2074,960,3613,,
160,2238,1919,8032,,
188,3744,279,4351,,
168,2421,1576,4270,,
151,4129,261,4888,,
327,3340,241,3294,,
248,2615,465,1605,,
129,1769,458,1998,,
508,3829,1853,2905,,
305,2372,619,1570,,
234,2089,419,1126,,
224,3520,225,2755,,
136,1274,383,1230,,
332,3716,396,3923,,
158,3636,486,1060,,
277,3974,440,2905,,
180,3314,445,3605,,
364,2885,509,1462,,
383,2319,804,3281,,
266,3715,916,3639,,
182,2137,732,3432,,
339,2564,1752,4243,,
125,2169,903,5054,,
672,3960,402,1862,,
457,4288,1769,3364,,
206,3825,1941,5703,,
163,4800,2286,4491,,
177,3516,428,2480,,
202,2289,477,1999,,
209,3390,1621,2840,,
212,2174,1313,1873,,
364,4320,684,2236,,
223,3446,360,1951,,
415,2111,443,1716,,
244,1422,729,4187,,
226,2673,1734,3100,,
173,2796,907,2746,,
159,2190,1209,7469,,
346,3219,925,3404,,
214,2627,382,2163,,
118,3918,2851,10563,,
479,3193,1780,4766,,
241,3076,206,2390,,
166,3635,631,2017,,
326,4219,671,2310,,
209,1108,231,1845,,
263,2837,814,2190,,
232,2272,361,1896,,
187,3517,883,3582,,
238,1760,3405,12023,,
149,3197,586,1898,,
198,2370,598,2147,,
260,3069,597,2791,,
277,2915,546,4111,,
166,2578,253,3625,,
166,1789,535,1734,,
180,2928,579,2719,,
172,3649,1584,7086,,
370,4468,563,4947,,
237,4041,782,4207,,
129,2556,698,2609,,
175,3089,565,1951,,
538,4072,837,3381,,
473,3102,1002,3563,,
248,2438,1235,4486,,
245,4375,1509,1698,,
160,2757,224,3527,,
312,1684,256,2268,,
231,7303,1228,7219,,
179,2455,1620,2011,,
171,3220,2018,9512,,
165,2640,587,4233,,
287,2730,531,2842,,
245,1978,610,2023,,
185,1391,180,2380,,
192,3117,889,4795,,
524,3824,643,2349,,
111,5369,709,3739,,
302,2810,222,1654,,
247,2588,657,5223,,
135,3598,310,2525,,
179,1794,2030,6928,,
326,3013,273,2588,,
402,2545,677,2115,,
121,2984,996,3396,,
208,2454,288,2984,,
196,1591,456,3177,,
208,3760,334,3203,,
172,3186,376,1841,,
269,5089,785,5625,,
182,2445,850,5336,,
273,3554,165,2376,,
427,4141,230,3814,,
294,3540,707,3971,,
201,2301,368,4969,,
138,2674,1134,4030,,
187,1677,517,3001,,
131,3225,1086,5036,,
236,2617,1311,3894,,
215,2875,679,4048,,
421,3955,423,2048,,
121,2133,1709,3824,,
108,4049,429,3196,,
121,3070,1409,4302,,
244,2933,535,4446,,
368,6207,2691,11082,,
104,876,986,4521,,
339,3400,644,3025,,
188,1628,1317,4385,,
271,5623,337,2215,,
571,4486,613,5001,,
230,1979,488,2559,,
484,2809,446,3362,,
144,2360,353,2526,,
252,2515,753,5837,,
205,7436,368,4155,,
183,1601,853,3642,,
137,2216,464,3063,,
216,2881,629,2262,,
461,4043,677,4691,,
325,2972,679,3124,,
140,2238,741,1822,,
373,2994,1669,2735,,
242,2198,866,2116,,
135,3471,404,2467,,
103,2274,145,1922,,
403,4014,1144,2222,,
149,3722,423,2647,,
191,3313,1085,4525,,
167,3649,3000,19564,,
1021,7669,1681,7422,,
278,3338,400,2251,,
165,4225,1376,4969,,
171,2765,217,2594,,
254,1625,524,3608,,
475,4755,787,1923,,
,,284,3394,,
,,814,2950,,
,,933,4859,,
,,1102,4317,,
,,1908,3118,,
,,2266,7357,,
,,576,2003,,
,,321,3175,,
,,959,5432,,
,,536,2215,,
,,918,5410,,
,,495,3544,,
,,808,3353,,
,,2520,3653,,
,,819,3579,,
,,1071,3220,,
,,189,1350,,
,,580,2836,,
,,486,1708,,
,,566,2312,,
,,455,2433,,
,,375,3329,,
,,269,1648,,
,,733,4940,,
,,577,5719,,
,,695,2888,,
,,719,2350,,
,,461,1734,,
,,535,3979,,
,,644,3458,,
,,459,3612,,
,,1283,3613,,
,,399,4367,,
,,438,2269,,
,,489,2793,,
,,611,3522,,
,,1587,5429,,
,,1326,3480,,
,,677,3239,,
,,986,5491,,
,,149,3871,,
,,350,2244,,
,,300,1922,,
,,867,4416,,
,,590,2164,,
,,850,3715,,
,,711,3721,,
,,357,3554,,
,,178,3818,,
,,431,4327,,
,,770,1962,,
,,251,1380,,
,,683,2873,,
,,762,3092,,
,,701,1977,,
,,1266,2958,,
,,711,2029,,
,,463,3239,,
,,397,2240,,
,,430,4545,,
,,675,4136,,
,,586,3230,,
,,1081,3505,,
,,216,4983,,
,,516,4710,,
,,2261,6654,,
,,897,2506,,
,,666,2697,,
,,216,1470,,
,,871,2955,,
,,531,3951,,
,,306,1601,,
,,422,1983,,
,,661,4269,,
,,619,3886,,
,,524,1767,,
,,380,928,,
,,2411,8201,,
,,1292,5491,,
,,1681,3695,,
,,416,3363,,
,,454,4108,,
,,796,2660,,
,,1700,2762,,
,,552,4235,,
,,198,3821,,
,,647,1312,,
,,375,4510,,
,,315,3625,,
,,1828,4466,,
,,256,3012,,
,,278,4138,,
,,394,1162,,
,,378,1481,,
,,309,1312,,
,,416,3172,,
,,648,3768,,
,,357,1625,,
,,245,4029,,
,,484,3403,,
,,547,2382,,
,,699,2209,,
,,432,2687,,
,,560,2031,,
,,520,1935,,
,,451,2668,,
,,553,1563,,
,,407,1280,,
,,1176,3649,,
,,1063,3646,,
,,788,5093,,
,,1626,2571,,
,,524,3204,,
,,402,2640,,
,,961,5054,,
,,293,2644,,
,,195,3036,,
,,574,2378,,
,,166,3680,,
,,638,1731,,
,,665,3828,,
,,769,2943,,
,,452,1959,,
,,191,4118,,
,,296,3374,,
,,868,2651,,
,,328,1473,,
,,490,1492,,
,,492,2015,,
,,932,3793,,
,,675,2543,,
,,1753,2406,,
,,1694,15261,,
,,484,2057,,
,,226,2117,,
,,325,3767,,
,,89,3993,,
,,401,2312,,
,,1632,2684,,
,,1697,3744,,
,,281,1595,,
,,579,2618,,
,,808,3024,,
,,332,1199,,
,,366,2189,,
,,431,2323,,
,,1615,2432,,
,,1595,2081,,
,,1760,2100,,
,,283,1958,,
,,1668,4167,,
,,426,3946,,
,,1762,4510,,
,,3121,14692,,
,,474,1935,,
,,370,2109,,
,,1475,4515,,
,,165,2576,,
,,549,4190,,
,,305,2793,,
,,1266,2697,,
,,1748,7164,,
,,716,2645,,
,,787,1652,,
,,539,4008,,
,,591,1779,,
,,622,2930,,
,,681,2876,,
,,146,3292,,
,,160,3046,,
,,180,2896,,
,,1186,1846,,
,,835,4142,,
,,681,3627,,
,,563,1432,,
,,514,1118,,
,,584,2185,,
,,531,920,,
,,400,1318,,
,,472,3715,,
,,452,1795,,
,,397,2072,,
,,367,1538,,
,,561,4165,,
,,1636,1963,,
,,2433,7238,,
,,3000,12243,,
,,330,1393,,
,,935,3244,,
,,360,2720,,
,,349,2489,,
,,280,2746,,
,,862,4894,,
,,190,2527,,
,,254,2675,,
,,505,2668,,
,,141,1628,,
,,1127,4807,,
,,314,4966,,
,,346,2845,,
,,715,3633,,
,,539,2038,,
,,252,2050,,
,,653,3063,,
,,480,4094,,
,,283,4765,,
,,574,5850,,
,,1596,3602,,
,,306,2491,,
,,320,2461,,
,,169,3875,,
,,165,3136,,
,,319,2453,,
,,232,2753,,
,,2009,4853,,
,,1361,3697,,
,,541,2112,,
,,548,1868,,
,,548,1343,,
,,1803,4923,,
,,440,2916,,
,,759,3776,,
,,1319,3759,,
,,400,2347,,
,,574,2598,,
,,1141,1491,,
,,1255,3105,,
,,1729,2164,,
,,665,2654,,
,,599,4540,,
,,1037,3602,,
,,1175,2081,,
,,303,1681,,
,,1485,4064,,
,,885,4146,,
,,1068,4609,,
,,292,2834,,
,,414,4570,,
,,272,2777,,
,,697,3689,,
,,481,1885,,
,,461,1374,,
,,457,1284,,
,,836,3655,,
,,2344,7984,,
,,597,3769,,
,,755,5788,,
,,599,3714,,
,,1747,4694,,
,,547,2600,,
,,1146,3057,,
,,556,3902,,
,,303,2589,,
,,383,3122,,
,,1263,1768,,
,,453,1486,,
,,399,3290,,
,,269,3590,,
,,1572,2801,,
,,122,2669,,
,,1035,3685,,
,,542,3694,,
,,437,3262,,
,,257,3149,,
,,597,2260,,
,,1089,3830,,
,,1218,1490,,
,,179,4126,,
,,217,5513,,
,,1292,13502,,
,,270,3172,,
,,423,3414,,
,,380,1402,,
,,528,2904,,
,,469,1709,,
,,392,2692,,
,,234,1428,,
,,946,3703,,
,,276,2075,,
,,1656,2646,,
,,896,4847,,
,,1206,4367,,
,,886,2409,,
,,705,3409,,
,,485,3653,,
,,247,2220,,
,,392,1716,,
,,859,3622,,
,,357,3299,,
,,974,4432,,
,,709,2826,,
,,282,1340,,
,,186,1127,,
,,90,2007,,
,,560,3163,,
,,1720,3907,,
,,423,2648,,
,,587,3415,,
,,879,5112,,
,,512,3262,,
,,633,3410,,
,,158,2004,,
,,416,1742,,
,,880,2614,,
,,403,1695,,
,,380,1220,,
,,714,4303,,
,,265,2658,,
,,1949,13010,,
,,244,2350,,
,,723,4136,,
,,169,1586,,
,,1520,3642,,
,,335,1585,,
,,264,1993,,
,,727,2018,,
,,1844,3260,,
,,135,3036,,
,,372,1328,,
,,472,1374,,
,,570,3050,,
,,1653,2232,,
,,1456,3731,,
,,401,1857,,
,,167,3389,,
,,1694,6349,,
,,377,3702,,
,,1853,5856,,
,,763,3715,,
,,1460,5951,,
,,686,2709,,
,,560,1979,,
,,329,1379,,
,,217,2423,,
,,300,2560,,
,,423,2375,,
,,208,2907,,
,,491,2850,,
,,864,2787,,
,,385,3256,,
,,247,2469,,
,,509,3551,,
,,676,2340,,
,,824,3328,,
,,704,3787,,
,,277,4505,,
,,493,1405,,
,,1287,4711,,
,,245,1607,,
,,1313,4476,,
,,420,3185,,
,,451,1251,,
,,1869,2869,,
,,508,3523,,
,,220,4217,,
,,348,4207,,
,,516,2460,,
,,827,4302,,
,,709,3005,,
,,247,1143,,
,,265,2137,,
,,233,1667,,
,,1649,3404,,
,,507,3332,,
,,450,3233,,
,,284,5418,,
,,380,4618,,
,,2073,5863,,
,,483,2560,,
,,232,2787,,
,,247,4575,,
,,228,3369,,
,,566,3852,,
,,979,4280,,
,,240,4467,,
,,430,2139,,
,,832,3899,,
,,1174,2985,,
,,2547,11677,,
,,344,3304,,
,,484,2363,,
,,667,2185,,
,,1034,2424,,
,,1136,3203,,
,,417,1245,,
,,1447,2002,,
,,534,1315,,
,,1735,3139,,
,,2704,9679,,
,,460,3101,,
,,425,3036,,
,,996,4343,,
,,1643,3770,,
,,1542,6560,,
,,571,2592,,
,,509,3240,,
,,537,2809,,
,,707,3894,,
,,1071,5823,,
,,957,3534,,
,,352,2954,,
,,344,2953,,
,,427,2379,,
,,327,2018,,
,,1640,4863,,
,,195,2276,,
,,419,1919,,
,,538,2096,,
,,1191,3451,,
,,1631,4465,,
,,466,3706,,
,,252,1245,,
,,828,2980,,
,,816,3760,,
,,1420,4088,,
,,259,3550,,
,,815,5182,,
,,300,4092,,
,,284,4178,,
,,509,4061,,
,,425,1924,,
,,434,3670,,
,,644,1709,,
,,440,1619,,
,,480,859,,
,,961,4050,,
,,1535,4423,,
,,286,3701,,
,,565,3157,,
,,506,3113,,
,,510,1318,,
,,267,1278,,
,,249,2170,,
,,353,2910,,
,,382,1399,,
,,1895,3757,,
,,257,3896,,
,,1216,3593,,
,,250,2462,,
,,801,3683,,
,,1634,3795,,
,,728,2957,,
,,497,3047,,
,,186,3792,,
,,661,3756,,
,,272,3122,,
,,976,3169,,
,,824,2083,,
,,185,1592,,
,,817,2640,,
,,592,4443,,
,,1820,2278,,
,,615,2090,,
,,903,5125,,
,,909,3762,,
,,179,2166,,
,,909,3789,,
,,278,2338,,
,,2245,5284,,
,,858,2187,,
,,501,2095,,
,,1029,2166,,
,,648,2375,,
,,283,2852,,
,,396,1354,,
,,2107,14198,,
,,689,2105,,
,,183,2734,,
,,297,1935,,
,,252,2676,,
,,1613,2158,,
,,1196,4417,,
,,2052,7333,,
,,659,5134,,
,,1229,5034,,
,,1016,4934,,
,,693,3474,,
,,1079,3601,,
,,1942,4871,,
,,427,4126,,
,,401,1450,,
,,1278,3381,,
,,728,2380,,
,,1619,3150,,
,,321,2069,,
,,669,3126,,
,,477,2083,,
,,247,2093,,
,,486,2411,,
,,579,5077,,
,,166,2547,,
,,434,3848,,
,,478,1657,,
,,1319,4884,,
,,2801,6207,,
,,1304,2756,,
,,455,1867,,
,,466,1427,,
,,660,3649,,
,,466,2115,,
,,241,1585,,
,,623,3110,,
,,250,1476,,
,,258,1482,,
,,459,2117,,
,,775,1974,,
,,335,1828,,
,,282,3624,,
,,443,2809,,
,,238,4375,,
,,155,3413,,
,,522,3506,,
,,165,3116,,
,,524,2266,,
,,469,2168,,
,,244,2308,,
,,1754,2972,,
,,216,1526,,
,,715,3984,,
,,214,2317,,
,,298,3918,,
,,1757,2047,,
,,263,2432,,
,,807,4265,,
,,212,3752,,
,,170,3450,,
,,599,3799,,
,,461,4446,,
,,185,2860,,
,,620,4504,,
,,1775,7067,,
,,337,4235,,
,,348,1401,,
,,317,1208,,
,,788,5051,,
,,606,3364,,
,,674,3756,,
,,323,1494,,
,,829,4281,,
,,1663,2288,,
,,446,1204,,
,,1196,4910,,
,,1751,3962,,
,,421,1459,,
,,508,3133,,
,,490,1763,,
,,588,4693,,
,,360,2975,,
,,581,4650,,
,,335,2985,,
,,470,2813,,
,,736,2740,,
,,440,5058,,
,,1604,4627,,
,,538,3250,,
,,1714,4978,,
,,592,1830,,
,,257,1763,,
,,499,1441,,
,,253,1888,,
,,343,1833,,
,,614,2202,,
,,825,2885,,
,,615,2373,,
,,302,4262,,
,,1569,6944,,
,,468,4392,,
,,551,4315,,
,,1016,3102,,
,,528,2535,,
,,1709,3808,,
,,838,2511,,
,,2715,10399,,
,,474,4120,,
,,382,4473,,
,,270,3405,,
,,356,1748,,
,,1661,2052,,
,,635,2313,,
,,632,2226,,
,,552,1562,,
,,734,3352,,
,,2318,9198,,
,,769,3509,,
,,1221,3923,,
,,226,3120,,
,,253,2992,,
,,294,3104,,
,,339,1469,,
,,607,1589,,
,,321,1572,,
,,465,1390,,
,,611,3222,,
,,364,2257,,
,,592,2571,,
,,232,3868,,
,,202,2985,,
,,522,2956,,
,,560,2448,,
,,348,1283,,
,,763,3371,,
,,261,4922,,
,,909,3606,,
,,1552,4170,,
,,213,4778,,
,,411,1204,,
,,331,2356,,
,,327,2894,,
,,1004,3217,,
,,861,3696,,
,,330,1110,,
,,245,1709,,
,,447,3753,,
,,416,1971,,
,,734,3475,,
,,1632,6379,,
,,849,4355,,
,,890,4114,,
,,434,3058,,
,,2602,11952,,
,,392,3114,,
,,1457,3518,,
,,922,4717,,
,,445,4041,,
,,527,3913,,
,,312,2008,,
,,236,3226,,
,,848,2404,,
,,372,3754,,
,,394,3509,,
,,161,3305,,
,,177,3422,,
,,424,3529,,
,,783,3133,,
,,630,3644,,
,,182,3673,,
,,1748,2500,,
,,1728,4129,,
,,347,1591,,
,,534,3358,,
,,1792,3454,,
,,605,1709,,
,,1763,2821,,
,,483,1611,,
,,346,1577,,
,,405,3836,,
,,475,2985,,
,,1020,10457,,
,,308,1161,,
,,1679,2728,,
,,217,3241,,
,,369,1086,,
,,508,1918,,
,,440,1918,,
,,500,4131,,
,,1054,2994,,
,,548,2727,,
,,243,4876,,
,,138,3988,,
,,1028,2882,,
,,493,3351,,
,,467,1725,,
,,341,1909,,
,,351,1740,,
,,515,1355,,
,,776,2905,,
,,683,3997,,
,,1331,3523,,
,,1673,4097,,
,,324,2421,,
,,363,3241,,
,,611,1356,,
,,633,2133,,
,,476,2309,,
,,203,1062,,
,,1310,5102,,
,,794,2720,,
,,712,2857,,
,,615,1636,,
,,775,2184,,
,,438,2437,,
,,1300,3851,,
,,1425,3794,,
,,1678,2291,,
,,384,2443,,
,,307,2146,,
,,1452,3594,,
,,477,3781,,
,,540,2609,,
,,137,3403,,
,,595,3510,,
,,327,3095,,
,,250,4211,,
,,230,1603,,
,,143,2286,,
,,621,3130,,
,,655,4035,,
,,880,3742,,
,,673,3472,,
,,778,2867,,
,,842,3502,,
,,915,4360,,
,,313,2447,,
,,311,4656,,
,,371,3045,,
,,2211,5824,,
,,307,4275,,
,,1115,5071,,
,,911,7866,,
,,546,3501,,
,,833,3735,,
,,625,3057,,
,,284,1767,,
,,458,2425,,
,,598,1493,,
,,679,4599,,
,,623,2911,,
,,287,5174,,
,,896,4442,,
,,1264,1621,,
,,359,2301,,
,,334,1558,,
,,1388,4536,,
,,351,4093,,
,,317,1537,,
,,1441,2875,,
,,670,4082,,
,,1851,5178,,
,,424,4229,,
,,298,4112,,
,,585,2582,,
,,761,2402,,
,,2104,6278,,
,,501,2632,,
,,608,3994,,
,,407,2150,,
,,590,3608,,
,,406,2473,,
,,320,3794,,
,,1397,5405,,
,,791,3362,,
,,1164,4683,,
,,948,3897,,
,,1889,4037,,
,,1058,3292,,
,,277,2963,,
,,1723,4062,,
,,449,3379,,
,,747,2271,,
,,682,3596,,
,,469,2097,,
,,583,3481,,
,,455,3483,,
,,793,2858,,
,,348,3484,,
,,941,3597,,
,,1488,5450,,
,,1743,6009,,
,,684,4047,,
,,689,4685,,
,,749,4483,,
,,1671,3126,,
,,1670,2555,,
,,703,3787,,
,,589,3262,,
,,554,1232,,
,,1538,3783,,
,,557,3212,,
,,1305,2939,,
,,532,1908,,
,,1366,9689,,
,,463,1209,,
,,864,4664,,
,,1617,3979,,
,,726,3606,,
,,409,3313,,
,,379,3952,,
,,293,2061,,
,,265,1770,,
,,277,3078,,
,,317,3786,,
,,307,1902,,
,,293,3827,,
,,502,2536,,
,,465,1697,,
,,1532,3970,,
,,499,1126,,
,,226,3593,,
,,145,2938,,
,,275,3896,,
,,320,1975,,
,,731,2078,,
,,287,3285,,
,,907,3234,,
,,388,3635,,
,,516,2790,,
,,428,3002,,
,,2740,10236,,
,,1651,3665,,
,,304,4042,,
,,687,3605,,
,,802,2851,,
,,221,2738,,
,,868,3059,,
,,2113,2850,,
,,327,4319,,
,,259,2711,,
,,403,1623,,
,,141,2577,,
,,402,2158,,
,,996,3926,,
,,393,4749,,
,,976,3988,,
,,291,1617,,
,,559,2072,,
,,554,1914,,
,,1898,3263,,
,,695,3205,,
,,510,2549,,
,,418,1386,,
,,216,1645,,
,,372,2259,,
,,758,3641,,
,,1443,3488,,
,,380,2133,,
,,1992,4391,,
,,556,1585,,
,,730,4575,,
,,287,3197,,
,,804,3168,,
,,1694,2692,,
,,576,3331,,
,,967,3589,,
,,419,3527,,
,,841,3963,,
,,210,2366,,
,,374,4970,,
,,300,3536,,
,,1731,5503,,
,,266,1580,,
,,677,1539,,
,,834,3591,,
,,468,2211,,
,,1573,3397,,
,,928,12003,,
,,382,2319,,
,,678,2181,,
,,848,3729,,
,,413,4573,,
,,1237,2859,,
,,1312,1103,,
,,634,2911,,
,,578,3971,,
,,593,2347,,
,,1680,3378,,
,,304,971,,
,,490,3035,,
,,1092,3484,,
,,538,2453,,
,,634,1993,,
,,1528,2159,,
,,577,2184,,
,,820,3778,,
,,1184,2733,,
,,330,2404,,
,,1577,4533,,
,,174,1557,,
,,215,2513,,
,,290,5960,,
,,551,2661,,
,,507,5731,,
,,556,2884,,
,,710,2419,,
,,545,4287,,
,,367,2720,,
,,975,4620,,
,,512,4939,,
,,634,2772,,
,,725,4057,,
,,237,2832,,
,,640,3440,,
,,3115,11815,,
,,589,4095,,
,,1282,2427,,
,,299,3168,,
,,487,3626,,
,,299,5423,,
,,481,2715,,
,,1642,2769,,
,,545,3827,,
,,675,3357,,
,,1736,2913,,
,,598,2279,,
,,693,3781,,
,,441,3731,,
,,1452,4802,,
,,218,4318,,
,,1630,7022,,
,,900,4011,,
,,567,2938,,
,,225,3109,,
,,668,3105,,
,,1741,3558,,
,,562,4519,,
,,1212,2398,,
,,1200,4825,,
,,426,1911,,
,,461,2403,,
,,924,2675,,
,,915,3764,,
,,306,1941,,
,,1335,10418,,
,,963,2687,,
,,626,3337,,
,,1443,2830,,
,,254,2370,,
,,490,3173,,
,,510,4451,,
,,460,1974,,
,,908,1944,,
,,875,2817,,
,,2803,8180,,
,,1303,2704,,
,,245,2088,,
,,1044,3188,,
,,142,3873,,
,,136,3591,,
,,3295,12036,,
,,1329,10609,,
,,1744,4025,,
,,339,6090,,
,,284,1261,,
,,1068,5904,,
,,304,1829,,
,,306,3218,,
,,1349,3730,,
,,1451,4165,,
,,1631,3260,,
,,482,4061,,
,,316,2929,,
,,319,3029,,
,,2283,10251,,
,,763,3511,,
,,352,4195,,
,,457,1936,,
,,453,1997,,
,,254,3608,,
,,843,2921,,
,,793,4367,,
,,2201,6190,,
,,862,1928,,
,,1736,7367,,
,,391,2173,,
,,598,1933,,
,,146,3070,,
,,505,3458,,
,,527,4446,,
,,1256,2468,,
,,1794,3906,,
,,657,2851,,
,,637,1928,,
,,2295,14192,,
,,581,3381,,
,,133,1917,,
,,1016,7586,,
,,527,4228,,
,,1566,5244,,
,,583,4179,,
,,547,4203,,
,,1812,3822,,
,,1131,3577,,
,,1678,3130,,
,,542,3360,,
,,781,2833,,
,,1573,2356,,
,,1153,3156,,
,,223,3288,,
,,171,3554,,
,,811,4120,,
,,649,3095,,
,,720,3570,,
,,615,1992,,
,,1623,2998,,
,,426,1696,,
,,272,2539,,
,,1581,6823,,
,,439,2863,,
,,481,769,,
,,260,2750,,
,,1472,3118,,
,,805,2900,,
,,247,3560,,
,,418,2270,,
,,941,3293,,
,,308,2101,,
,,684,2831,,
,,1243,4452,,
,,457,2098,,
,,1002,2796,,
,,442,1711,,
,,569,3795,,
,,400,3612,,
,,527,2789,,
,,855,4672,,
,,800,3461,,
,,1340,3594,,
,,220,2504,,
,,1121,3948,,
,,225,2669,,
,,304,3394,,
,,806,4775,,
,,918,3938,,
,,367,3592,,
,,384,3612,,
,,114,2797,,
,,1425,8853,,
,,797,4354,,
,,641,2615,,
,,486,3557,,
,,553,1681,,
,,283,1967,,
,,329,2509,,
,,999,3082,,
,,356,2404,,
,,433,2127,,
,,364,7143,,
,,275,1903,,
,,2500,10078,,
,,1451,3264,,
,,1444,7203,,
,,766,3329,,
,,138,1766,,
,,1460,3266,,
,,1642,1370,,
,,596,4104,,
,,164,1982,,
,,334,2726,,
,,472,1025,,
,,1736,3091,,
,,729,2199,,
,,367,2895,,
,,1412,5421,,
,,1876,5996,,
,,458,4741,,
,,554,5027,,
,,1683,4910,,
,,1535,4761,,
,,1730,4976,,
,,1601,2051,,
,,1633,1935,,
,,1076,3102,,
,,1268,7958,,
,,563,1992,,
,,473,3158,,
,,255,2145,,
,,224,3580,,
,,2089,12111,,
,,958,3893,,
,,1735,4177,,
,,1670,3744,,
,,1033,3043,,
,,1151,3015,,
,,2278,56558,,
,,1647,4206,,
,,480,3913,,
,,445,3804,,
,,1274,4145,,
,,148,4188,,
,,259,3699,,
,,735,2428,,
,,924,3323,,
,,791,3350,,
,,518,3174,,
,,515,3417,,
,,400,2676,,
,,829,2666,,
,,686,2886,,
,,334,2916,,
,,521,2553,,
,,867,2836,,
,,2002,9627,,
,,1891,2641,,
,,808,2031,,
,,2541,12787,,
,,373,3080,,
,,445,3204,,
,,1398,4983,,
,,1909,5240,,
,,1294,2977,,
,,1233,2987,,
,,282,2233,,
,,1588,2685,,
,,520,2123,,
,,549,4018,,
,,978,3833,,
,,854,4796,,
,,886,2591,,
,,275,4494,,
,,809,4800,,
,,2455,8608,,
,,648,2100,,
,,1656,2214,,
,,854,6099,,
,,395,1896,,
,,632,4063,,
,,1593,3086,,
,,827,3742,,
,,686,4138,,
,,427,2575,,
,,1238,3701,,
,,1555,4577,,
,,490,3741,,
,,762,3040,,
,,1749,9356,,
,,1144,3295,,
,,1159,4020,,
,,858,2420,,
,,1118,2137,,
,,200,3394,,
,,1826,5451,,
,,1631,1193,,
,,412,2771,,
,,324,3691,,
,,344,1628,,
,,357,1145,,
,,184,3670,,
,,289,2751,,
,,1038,5033,,
,,1680,3656,,
,,3000,12270,,
,,1821,11435,,
,,312,1582,,
,,649,1679,,
,,615,1518,,
,,473,2248,,
,,559,3118,,
,,422,2491,,
,,357,2188,,
,,977,2787,,
,,182,3705,,
,,667,5482,,
,,236,3129,,
,,781,3092,,
,,781,3417,,
,,1682,4705,,
,,383,4281,,
,,668,3822,,
,,1603,5585,,
,,499,2384,,
,,878,3408,,
,,1383,3808,,
,,1186,3785,,
,,1115,2322,,
,,1166,4351,,
,,421,1759,,
,,1350,5107,,
,,2137,7573,,
,,429,4825,,
,,446,4719,,
,,412,3431,,
,,361,4009,,
,,2851,45761,,
,,242,2084,,
,,410,2779,,
,,379,4038,,
,,1776,4035,,
,,968,3854,,
,,2627,7919,,
,,300,3458,,
,,2037,7515,,
,,851,2349,,
,,500,1656,,
,,436,3920,,
,,508,1126,,
,,1563,4185,,
,,118,3508,,
,,170,2533,,
,,1773,3049,,
,,734,2963,,
,,301,2234,,
,,596,1549,,
,,2618,7877,,
,,1694,1390,,
,,765,3239,,
,,1146,2221,,
,,863,4623,,
,,199,4331,,
,,2293,8892,,
,,341,3726,,
,,2187,7138,,
,,673,2765,,
,,237,2475,,
,,478,3180,,
,,269,3109,,
,,364,3888,,
,,1271,3470,,
,,1199,3848,,
,,155,2630,,
,,1580,3047,,
,,175,2900,,
,,216,1947,,
,,2691,10682,,
,,743,3666,,
,,267,1777,,
,,156,2190,,
,,492,1812,,
,,571,1593,,
,,404,2098,,
,,420,2096,,
,,334,1652,,
,,1251,3507,,
,,934,2470,,
,,1603,3615,,
,,615,2093,,
,,1365,3142,,
,,248,1911,,
,,1027,4102,,
,,720,2568,,
,,295,1745,,
,,349,3032,,
,,2034,3476,,
,,279,1568,,
,,304,2131,,
,,408,3102,,
,,622,3922,,
,,163,3459,,
,,316,1540,,
,,202,1809,,
,,282,1769,,
,,255,2202,,
,,1795,3655,,
,,275,2149,,
,,1794,3122,,
,,462,2782,,
,,2306,56459,,
,,345,3413,,
,,1193,3960,,
,,657,3911,,
,,620,4117,,
,,1162,2656,,
,,904,3490,,
,,308,2677,,
,,891,4041,,
,,1975,6240,,
,,1800,4809,,
,,1268,7958,,
,,563,1992,,
,,224,3580,,
,,2089,12111,,
,,1651,2395,,
,,453,4101,,
,,958,3893,,
,,1735,4177,,
,,1670,3744,,
,,1033,3043,,
,,1151,3015,,
,,2278,56558,,
,,1733,3492,,
,,486,4504,,
,,620,4450,,
,,751,4053,,
,,480,3913,,
,,445,3804,,
,,1909,6098,,
,,259,3699,,
,,349,2866,,
,,493,2051,,
,,815,4364,,
,,855,2045,,
,,1004,5150,,
,,515,3417,,
,,664,3918,,
,,1136,3495,,
,,829,2666,,
,,506,2327,,
,,867,2836,,
,,2531,8289,,
,,2002,9627,,
,,329,2837,,
,,1891,2641,,
,,808,2031,,
,,2541,12787,,
,,445,3204,,
,,1398,4983,,
,,1909,5240,,
,,1294,2977,,
,,379,2210,,
,,1233,2987,,
,,282,2233,,
,,1588,2685,,
,,275,1488,,
,,978,3833,,
,,709,2197,,
,,886,2591,,
,,809,4800,,
,,2455,8608,,
,,1640,2588,,
,,686,2390,,
,,395,1896,,
,,632,4063,,
,,827,3742,,
,,427,2575,,
,,2064,3709,,
,,1555,4577,,
,,762,3040,,
,,1749,9356,,
,,877,3117,,
,,860,4440,,
,,785,2018,,
,,200,3394,,
,,363,3166,,
,,1631,1193,,
,,412,2771,,
,,324,3691,,
,,225,1345,,
,,261,3474,,
,,1038,5033,,
,,1206,7750,,
,,312,1582,,
,,476,1798,,
,,443,2477,,
,,405,2578,,
,,422,2491,,
,,357,2188,,
,,977,2787,,
,,182,3705,,
,,667,5482,,
,,1174,3866,,
,,318,3134,,
,,1682,4705,,
,,383,4281,,
,,1644,4490,,
,,668,3822,,
,,1603,5585,,
,,499,2384,,
,,175,2174,,
,,526,4379,,
,,709,2748,,
,,389,1770,,
,,613,3356,,
,,446,4719,,
,,412,3431,,
,,2851,45761,,
,,570,2715,,
,,379,1930,,
,,1009,4365,,
,,404,2043,,
,,769,3698,,
,,789,2281,,
,,1829,4132,,
,,968,3854,,
,,2037,7515,,
,,500,1656,,
,,436,3920,,
,,589,2448,,
,,324,1518,,
,,508,1126,,
,,1599,3519,,
,,515,3239,,
,,467,2763,,
,,1670,3314,,
,,690,2771,,
,,1563,4185,,
,,118,3508,,
,,223,2645,,
,,1773,3049,,
,,734,2963,,
,,596,1549,,
,,959,3103,,
,,863,4623,,
,,199,4331,,
,,2293,8892,,
,,794,3689,,
,,568,2679,,
,,353,2433,,
,,1674,1823,,
,,673,2765,,
,,237,2475,,
,,308,2273,,
,,814,2659,,
,,269,3109,,
,,364,3888,,
,,1271,3470,,
,,1199,3848,,
,,855,4503,,
,,2142,7314,,
,,166,4308,,
,,2037,6345,,
,,232,2871,,
,,216,1947,,
,,2691,10682,,
,,234,1585,,
,,189,2021,,
,,492,1812,,
,,571,1593,,
,,404,2098,,
,,1285,5948,,
,,232,2203,,
,,248,1911,,
,,604,1710,,
,,720,2568,,
,,373,2608,,
,,295,1745,,
,,1454,1846,,
,,403,1605,,
,,2034,3476,,
,,313,3028,,
,,408,3102,,
,,622,3922,,
,,163,3459,,
,,275,2149,,
,,1543,1129,,
,,2306,56459,,
,,345,3413,,
,,739,4788,,
,,1193,3960,,
,,1925,4935,,
,,290,2881,,
,,193,2345,,
,,1564,4598,,
,,1268,7958,,
,,563,1992,,
,,224,3580,,
,,2089,12111,,
,,830,2252,,
,,958,3893,,
,,1735,4177,,
,,348,3005,,
,,1670,3744,,
,,1033,3043,,
,,1151,3015,,
,,2278,56558,,
,,480,3913,,
,,445,3804,,
,,259,3699,,
,,949,4253,,
,,414,2196,,
,,933,2905,,
,,445,1894,,
,,1755,3590,,
,,450,2729,,
,,371,2168,,
,,975,4812,,
,,534,2881,,
,,530,4847,,
,,515,3417,,
,,829,2666,,
,,867,2836,,
,,2014,6274,,
,,2002,9627,,
,,1891,2641,,
,,808,2031,,
,,2541,12787,,
,,445,3204,,
,,1398,4983,,
,,1909,5240,,
,,1294,2977,,
,,1233,2987,,
,,282,2233,,
,,1588,2685,,
,,802,3979,,
,,978,3833,,
,,922,2993,,
,,886,2591,,
,,425,3830,,
,,809,4800,,
,,2455,8608,,
,,395,1896,,
,,632,4063,,
,,315,3032,,
,,827,3742,,
,,562,2205,,
,,612,4318,,
,,427,2575,,
,,687,2881,,
,,1534,3689,,
,,1555,4577,,
,,762,3040,,
,,1749,9356,,
,,1410,2912,,
,,200,3394,,
,,1631,1193,,
,,412,2771,,
,,324,3691,,
,,1038,5033,,
,,312,1582,,
,,413,1237,,
,,657,2777,,
,,343,2139,,
,,422,2491,,
,,357,2188,,
,,977,2787,,
,,182,3705,,
,,667,5482,,
,,2818,9705,,
,,1682,4705,,
,,383,4281,,
,,357,3495,,
,,668,3822,,
,,1603,5585,,
,,499,2384,,
,,156,1298,,
,,381,1879,,
,,332,3570,,
,,446,4719,,
,,412,3431,,
,,2851,45761,,
,,603,2944,,
,,190,2829,,
,,1305,3147,,
,,481,2108,,
,,968,3854,,
,,240,3577,,
,,2037,7515,,
,,1299,4373,,
,,2439,8982,,
,,500,1656,,
,,436,3920,,
,,470,1855,,
,,1647,1882,,
,,508,1126,,
,,1550,4601,,
,,1563,4185,,
,,118,3508,,
,,232,3049,,
,,1773,3049,,
,,734,2963,,
,,596,1549,,
,,756,1893,,
,,3000,14829,,
,,787,3026,,
,,863,4623,,
,,199,4331,,
,,2293,8892,,
,,215,2209,,
,,251,2945,,
,,316,3607,,
,,299,2598,,
,,297,1951,,
,,673,2765,,
,,237,2475,,
,,269,3109,,
,,364,3888,,
,,1271,3470,,
,,1199,3848,,
,,1485,4676,,
,,185,2606,,
,,176,3595,,
,,216,1947,,
,,2691,10682,,
,,492,1812,,
,,571,1593,,
,,404,2098,,
,,1754,3120,,
,,669,3929,,
,,1587,2965,,
,,485,2724,,
,,922,3811,,
,,231,3406,,
,,497,3436,,
,,248,1911,,
,,312,892,,
,,450,2465,,
,,720,2568,,
,,295,1745,,
,,1637,1648,,
,,531,2714,,
,,1734,2842,,
,,2034,3476,,
,,2589,10675,,
,,411,3058,,
,,408,3102,,
,,622,3922,,
,,163,3459,,
,,1222,2894,,
,,275,2149,,
,,1729,2935,,
,,2306,56459,,
,,345,3413,,
,,1193,3960,,
,,1618,2544,,
,,496,3540,,
,,1692,3512,,
,,368,2545,,
,,557,2907,,
,,1102,2114,,
,,1708,5932,,
,,608,3013,,
,,1654,2863,,
,,1687,2572,,
,,689,3687,,
,,546,4331,,
,,342,2914,,
,,482,2932,,
,,248,2819,,
,,3388,10144,,
,,749,2848,,
,,895,3293,,
,,819,5884,,
,,460,4704,,
,,1054,4112,,
,,301,2430,,
,,1431,3329,,
,,2458,10470,,
,,669,2186,,
,,478,2901,,
,,277,1315,,
,,223,2793,,
,,218,2952,,
,,1010,3352,,
,,1112,2336,,
,,1076,3825,,
,,2250,14115,,
,,339,3524,,
,,1846,3628,,
,,552,2221,,
,,1568,4626,,
,,301,3095,,
,,383,2327,,
,,296,2516,,
,,494,1738,,
,,318,1707,,
,,2517,9971,,
,,323,1033,,
,,1310,2702,,
,,724,4469,,
,,191,2832,,
,,485,3761,,
,,3000,50354,,
,,412,2552,,
,,117,2508,,
,,293,1659,,
,,1254,5145,,
,,655,3600,,
,,261,3493,,
,,1302,7743,,
,,1726,5320,,
,,446,1486,,
,,812,5471,,
,,1097,3013,,
,,1435,5850,,
,,694,2857,,
,,1417,3543,,
,,952,2987,,
,,1145,3904,,
,,497,4246,,
,,661,1527,,
,,719,5143,,
,,1375,3428,,
,,1438,3754,,
,,639,3121,,
,,876,2755,,
,,1233,3381,,
,,411,2221,,
,,808,2590,,
,,355,2544,,
,,492,2263,,
,,504,3531,,
,,1278,4018,,
,,698,7114,,
,,281,1616,,
,,835,3936,,
,,452,1798,,
,,701,3936,,
,,2049,8426,,
,,1586,3195,,
,,420,3214,,
,,1237,2988,,
,,349,1246,,
,,1400,4060,,
,,733,3004,,
,,856,3108,,
,,1656,7660,,
,,338,2556,,
,,162,3617,,
,,143,2865,,
,,403,2012,,
,,1315,2814,,
,,2413,8964,,
,,531,2922,,
,,508,3287,,
,,1731,4499,,
,,467,3291,,
,,850,2273,,
,,1721,2493,,
,,462,3754,,
,,492,2261,,
,,805,4159,,
,,1941,3943,,
,,237,3663,,
,,435,2413,,
,,626,3157,,
,,1644,6314,,
,,526,4175,,
,,2060,2671,,
,,387,4083,,
,,649,2977,,
,,1740,3178,,
,,1164,4192,,
,,2930,38167,,
,,598,2211,,
,,526,4253,,
,,499,1956,,
,,702,2169,,
,,298,2346,,
,,453,2486,,
,,233,2987,,
,,275,2721,,
,,1857,3915,,
,,947,3568,,
,,1059,5035,,
,,1711,2675,,
,,742,3358,,
,,3375,10450,,
,,681,2134,,
,,1147,3962,,
,,1838,2309,,
,,1418,4099,,
,,367,3939,,
,,2893,20511,,
,,1127,3220,,
,,1720,2525,,
,,748,2678,,
,,1482,3959,,
,,878,3127,,
,,379,1941,,
,,257,1809,,
,,387,4446,,
,,245,3431,,
,,775,2977,,
,,2126,4627,,
,,1587,1317,,
,,300,3059,,
,,2251,5072,,
,,2413,8663,,
,,449,2247,,
,,520,2242,,
,,626,3704,,
,,1137,4060,,
,,736,2448,,
,,2555,15270,,
,,460,4199,,
,,749,3099,,
,,518,3324,,


==> SCATTER_5M.csv <==
SPR_padding_count,SPR_download_time,INT_padding_count,INT_download_time,REB_padding_count,REB_download_time
803,6649,2840,5598,8,4425
1152,4675,3878,5395,142,6619
1059,9550,1683,4292,161,4379
687,6910,1992,4881,198,7641
1227,6746,3799,6620,191,6426
988,9136,1770,3630,156,10389
712,7377,3866,10113,148,10689
816,8117,4363,11210,122,3769
1515,13115,2642,4353,5,9222
,,3512,7016,133,14763
,,2759,6713,170,9013
,,3972,7074,170,10239
,,4087,6611,4,4214
,,2610,4287,150,5647
,,3584,5550,4,3687
,,2373,5653,5,9503
,,2637,7595,206,4549
,,3345,5894,174,5583
,,802,5964,161,3522
,,2022,10626,144,4551
,,4519,9147,169,4961
,,2637,7580,174,3955
,,3470,6163,137,6168
,,2522,4164,144,4672
,,2651,4823,153,9888
,,2552,8402,139,9385
,,3762,9976,7,4465
,,10700,11364,4,4065
,,10655,11467,7,10289
,,4845,12438,136,6207
,,3561,12047,155,4329
,,5122,12511,150,2939
,,5166,10162,118,5142
,,3335,7635,139,5563
,,3694,5556,15,4409
,,2175,8020,6,5350
,,3228,5636,4,6889
,,2077,6684,6,17710
,,1759,4789,119,6646
,,3195,4775,186,5242
,,6444,13506,127,4136
,,2344,10999,4,5546
,,2954,12353,198,9199
,,4091,13005,6,10192
,,6864,13518,4,9067
,,3589,6595,180,6027
,,2537,10388,26,4955
,,2323,31891,149,6733
,,2838,9797,4,9627
,,2530,4523,170,9905
,,3142,5283,178,5856
,,4820,9620,152,6017
,,3614,10224,142,5901
,,4061,9603,5,3844
,,3030,11878,7,5277
,,2484,7293,157,3924
,,3134,10363,151,9280
,,3915,7965,5,9189
,,3525,9589,170,7485
,,2071,4073,4,7212
,,3274,10800,173,12743
,,2135,9568,133,10433
,,2930,6756,7,4337
,,3526,9000,141,4726
,,12150,9698,4,6815
,,3118,7530,132,12081
,,1334,9662,4,7135
,,1955,12152,8,4425
,,10902,11526,142,6619
,,5045,9208,137,7418
,,3193,9050,161,4379
,,2747,4714,128,5164
,,4042,6515,195,6843
,,4341,14621,143,4811
,,2370,12448,6,8347
,,5159,10141,154,6801
,,2373,9688,157,5862
,,3534,11165,126,9055
,,2597,11992,170,4921
,,2278,4799,153,10571
,,1949,8535,128,4430
,,1819,4541,137,10096
,,3558,8035,133,14763
,,4481,7511,154,10947
,,2570,6334,5,9222
,,1954,7470,163,5162
,,11382,7487,170,10239
,,2121,11911,150,5647
,,3132,6680,4,3687
,,2718,5653,133,3892
,,4004,11249,171,5854
,,6364,14591,144,4551
,,3367,4481,149,4124
,,2265,4300,176,5213
,,2100,5110,175,3839
,,3441,9543,129,5225
,,3231,10594,165,4693
,,1829,9500,182,10508
,,2380,10836,139,9385
,,1165,10852,13,5033
,,2579,5971,130,7150
,,2400,4179,7,10289
,,3550,9577,167,6595
,,4782,9140,142,8886
,,3818,10620,144,5644
,,5231,10759,7,8750
,,3684,11895,169,10940
,,3284,3949,165,10448
,,2890,5052,4,7035
,,3914,6765,156,3112
,,4260,5486,4,4276
,,2062,9690,10,10090
,,864,10928,140,8485
,,2696,9533,132,8396
,,3232,10060,21,11794
,,3566,10377,152,10566
,,2834,10036,4,8917
,,4975,8790,128,11298
,,3660,7969,126,10583
,,2695,7846,186,12857
,,2454,6013,140,9383
,,3071,6664,5,6468
,,3274,4615,179,9468
,,2708,5150,157,14339
,,3430,5506,4,12019
,,3942,7830,185,4646
,,2934,6933,10,7398
,,3442,7432,108,9661
,,4336,8425,175,4436
,,3250,6792,142,9782
,,1890,5148,126,9491
,,7300,16737,147,12758
,,4101,9911,7,10028
,,4963,11105,167,7451
,,3312,5884,171,12267
,,1935,5072,129,9656
,,2343,3998,135,9568
,,3141,8545,160,3500
,,4525,9621,4,6203
,,4951,10519,174,5206
,,2838,6595,119,8876
,,2072,8912,168,5484
,,1790,8901,134,4145
,,1353,4103,15,5608
,,2655,6796,7,4698
,,3025,8306,140,5550
,,3196,7261,9,9724
,,3000,4517,121,11022
,,3863,6125,153,5293
,,2363,4640,157,10750
,,1737,5727,112,10430
,,2485,9961,143,4911
,,3289,6861,4,8184
,,3203,9662,199,5853
,,1175,9734,153,10356
,,3271,10058,13,10371
,,1947,4132,134,9568
,,2616,4858,145,7708
,,1858,6843,5,7021
,,2261,6709,139,7019
,,4802,7806,135,9503
,,5863,12171,173,4170
,,3900,7487,195,16299
,,2553,8135,185,6137
,,2212,13344,158,10228
,,2417,10600,149,8898
,,4457,12063,149,9340
,,4252,9531,4,10499
,,3228,10770,11,5818
,,3448,8360,160,4600
,,10917,5410,108,8345
,,2506,6343,158,3922
,,4583,11610,141,9914
,,3011,8273,154,4251
,,3830,9431,106,9055
,,3224,6940,187,11497
,,3468,8920,120,7923
,,4381,10728,138,10392
,,2345,4315,5,3944
,,4350,11062,5,9117
,,4422,11457,138,9742
,,3584,9588,155,11451
,,2558,4131,151,5622
,,2000,8323,185,6630
,,2195,8168,115,8993
,,2342,6617,184,5473
,,12130,8095,122,12151
,,4382,12322,4,6906
,,4350,8376,5,11452
,,7484,18157,11,5889
,,3988,8313,126,10050
,,2339,8746,166,12289
,,2167,5574,4,8940
,,2861,5385,17,8500
,,3487,5290,170,7601
,,4594,10466,178,4062
,,2872,7589,124,11244
,,2192,4795,165,10095
,,2808,6384,157,9834
,,3437,6571,135,8027
,,11063,4386,163,7053
,,3606,13478,137,3928
,,2662,10414,4,7390
,,4095,10356,138,5439
,,3833,12080,4,12267
,,5989,30034,128,10170
,,3726,9728,5,4751
,,10381,8975,5,6189
,,3132,4880,6,7952
,,3837,8095,15,8530
,,2370,6256,130,4293
,,1687,7707,4,12435
,,2216,5027,120,7998
,,11125,4762,4,12044
,,2452,5755,7,3998
,,4502,9205,145,5959
,,2404,4778,4,11085
,,3062,5978,155,9991
,,2301,5003,163,5933
,,3872,6403,193,5057
,,1979,4688,149,13348
,,11179,4332,143,4639
,,1955,5860,151,11402
,,11140,6618,4,9084
,,2879,6522,162,9525
,,2055,5905,144,11709
,,4123,12901,101,2979
,,2027,10167,171,7966
,,2285,9762,9,9691
,,2905,10622,5,8735
,,3696,10298,5,16925
,,2617,10496,175,12110
,,4779,10253,4,8615
,,2336,9462,177,8954
,,2215,10731,4,4791
,,3492,10589,11,4783
,,4621,11086,4,8575
,,2115,11263,135,6099
,,5047,11941,138,8005
,,2116,9542,151,9272
,,3867,11795,4,5100
,,2361,3741,140,11688
,,6503,13847,115,6961
,,2392,4589,18,7864
,,4345,4861,136,9457
,,3983,9189,141,4478
,,2997,3449,4,12699
,,2828,5237,7,2797
,,4365,7951,4,8047
,,3252,7625,132,7157
,,2993,4922,8,7932
,,2099,4273,5,4316
,,3846,6644,7,3973
,,1977,4967,152,4815
,,3120,5925,147,2416
,,1216,4248,13,7395
,,2039,10519,204,6906
,,3345,7092,4,6193
,,2833,6073,160,7336
,,2058,4570,149,7254
,,2422,6064,196,6285
,,1244,7499,159,5921
,,3747,6532,122,3529
,,4069,7608,4,7063
,,2051,4506,124,8497
,,2641,10639,183,10563
,,2097,7499,4,10337
,,4691,10816,10,10721
,,1931,8224,157,6115
,,3943,6746,160,8461
,,3803,5740,174,7916
,,10553,5544,5,5792
,,1997,10894,5,8157
,,10276,4031,5,3901
,,1270,13749,143,5983
,,1740,8158,157,7878
,,2449,7084,145,9947
,,2364,6157,135,15666
,,3380,11285,177,7903
,,4102,10498,144,4986
,,4603,27102,153,6681
,,3837,10548,20,9927
,,2438,11147,147,10827
,,10851,7507,160,11263
,,2561,7375,5,3849
,,2421,5243,139,8666
,,2228,5045,4,12398
,,3806,10171,188,10253
,,9110,11867,6,4535
,,3751,12221,4,7102
,,3179,10096,135,6182
,,3525,9850,9,7057
,,3263,9051,135,5834
,,10947,11062,122,2973
,,2375,5589,130,7289
,,3570,4661,4,6234
,,3404,10820,4,9729
,,4341,9103,159,7785
,,2548,4783,4,6031
,,3950,8040,133,3914
,,4560,10378,9,10233
,,4080,7487,112,3227
,,5054,14057,167,9044
,,2898,6061,8,8476
,,2047,11626,122,5748
,,2768,11901,120,7998
,,5046,13011,108,9936
,,3384,7573,7,3998
,,3496,6223,145,5959
,,3845,7039,193,5057
,,3314,6649,149,13348
,,3902,8387,159,3219
,,3152,8700,4,6008
,,3112,7329,124,9175
,,2370,8220,151,11402
,,4275,10698,202,13154
,,1319,9762,121,10160
,,2664,5309,157,9858
,,2295,10038,171,8179
,,2681,12503,9,9691
,,3171,10008,5,16925
,,3341,10196,184,6008
,,2829,5921,177,8954
,,4084,6970,171,4474
,,11616,6632,4,4791
,,1750,4161,4,8575
,,4593,11591,135,6099
,,1709,4451,8,7807
,,1898,6723,160,9783
,,2672,5002,138,8005
,,2314,4509,18,7864
,,2665,4964,141,4478
,,1701,3693,4,12699
,,2567,4675,7,2797
,,2460,6135,17,11184
,,3502,4754,4,8631
,,2504,7625,4,6610
,,5345,11028,134,5421
,,3337,8582,4,10659
,,3527,8733,12,10603
,,3316,10402,133,5198
,,9480,10186,7,7242
,,5402,9780,146,11547
,,4790,10341,5,12848
,,4260,10840,146,6520
,,4647,13085,137,8176
,,4158,9747,25,6755
,,3745,9625,151,10048
,,3678,10303,156,11969
,,4858,10781,4,3889
,,2796,10416,135,7887
,,2937,11043,136,6003
,,2604,7207,191,9391
,,4307,7018,151,12982
,,3830,7188,147,10537
,,3252,7625,16,7069
,,3411,6899,193,3879
,,2993,4922,156,4880
,,2145,4209,8,6359
,,3846,6644,163,5637
,,1977,4967,4,10801
,,3120,5925,159,20463
,,4752,6594,4,3931
,,2039,10519,7,4635
,,3345,7092,148,3384
,,3440,13894,114,11016
,,2833,6073,4,5291
,,7982,6769,132,7682
,,1244,7499,4,8235
,,3747,6532,149,12156
,,2373,7833,5,6381
,,1909,7517,141,7798
,,2051,4506,7,12046
,,2641,10639,10,5926
,,2097,7499,142,5387
,,4691,10816,142,10202
,,1931,8224,214,11936
,,3461,7512,6,5480
,,2612,4617,153,8533
,,10553,5544,131,5296
,,1997,10894,6,3913
,,4435,7438,168,7410
,,1903,4819,135,18633
,,10276,4031,136,11146
,,3830,8189,145,6596
,,2188,5433,5,4049
,,1740,8158,149,13582
,,2449,7084,4,8689
,,3521,6425,139,9661
,,3000,14306,10,8893
,,3380,11285,6,4573
,,2182,11123,162,4772
,,4102,10498,10,7464
,,4603,27102,156,10696
,,3837,10548,116,7344
,,3224,12607,6,8160
,,10851,7507,204,6584
,,2228,5045,136,11813
,,3806,10171,5,4292
,,2187,6031,17,7115
,,9110,11867,142,6915
,,3751,12221,4,10493
,,3124,7955,134,8041
,,1817,6979,4,12011
,,2933,10041,171,9950
,,3525,9850,9,10196
,,3263,9051,5,7504
,,4577,14355,96,22609
,,3322,6196,138,8189
,,4130,15407,197,5632
,,4269,11479,105,8535
,,4341,9103,114,8183
,,2600,11119,4,5874
,,1936,10802,12,4539
,,2548,4783,154,6654
,,4896,10209,4,5917
,,4116,5326,5,4079
,,3496,6223,163,6903
,,3845,7039,6,4538
,,3314,6649,149,12715
,,3902,8387,153,5193
,,2659,4673,144,7124
,,4207,5792,9,9976
,,3112,7329,4,9992
,,2091,8381,5,12004
,,2370,8220,173,12065
,,4275,10698,4,7554
,,1319,9762,8,4698
,,2096,5773,166,11816
,,2160,5421,121,11017
,,2295,10038,136,9700
,,2681,12503,7,3376
,,2450,10926,180,11906
,,3316,9988,111,6707
,,3171,10008,117,5330
,,2133,10397,4,6636
,,3208,9260,7,4724
,,2829,5921,172,7244
,,2532,7391,160,11474
,,11616,6632,151,11041
,,1750,4161,167,6936
,,2436,5384,12,6571
,,1709,4451,187,8046
,,2405,6913,162,5637
,,1898,6723,4,6177
,,2510,5447,177,10678
,,2606,5082,114,11508
,,4476,6619,167,6013
,,2314,4509,163,7260
,,2665,4964,6,7779
,,10188,7785,151,9593
,,2085,5002,139,5592
,,4642,11561,138,4333
,,3687,6589,5,3800
,,11639,8143,8,5365
,,2227,3951,4,7564
,,3105,5188,150,11905
,,3337,8582,141,7798
,,3527,8733,4,7817
,,3316,10402,142,10202
,,1023,7494,6,12725
,,2597,12650,6,5480
,,4809,9916,153,8533
,,1369,9722,4,6089
,,4499,7459,152,8125
,,1946,4029,6,3913
,,4577,6456,205,6478
,,4425,8856,179,9381
,,4228,19199,152,11989
,,4790,10341,168,7410
,,4647,13085,166,12342
,,4158,9747,145,6596
,,5826,9193,169,8644
,,3135,11267,149,13582
,,3302,9872,130,5960
,,2937,11043,194,5730
,,2604,7207,10,8893
,,3966,6321,144,2828
,,3252,7625,153,4641
,,2993,4922,148,5665
,,2076,4252,133,3827
,,3846,6644,5,5609
,,1977,4967,11,7781
,,3120,5925,5,7411
,,2749,5415,152,6804
,,3598,5897,4,6160
,,3668,6445,8,10655
,,2039,10519,8,5924
,,3345,7092,156,14744
,,2323,7472,10,4877
,,2077,6455,4,11213
,,2833,6073,117,8214
,,7972,13480,7,4748
,,1244,7499,45,7190
,,3747,6532,195,10466
,,3173,15094,8,6230
,,4151,9261,4,6818
,,2051,4506,171,10343
,,2641,10639,167,9190
,,2587,3749,180,10542
,,2097,7499,151,7308
,,4691,10816,213,4845
,,1931,8224,115,4117
,,2950,5301,162,10472
,,10553,5544,151,4421
,,1997,10894,150,4806
,,10276,4031,157,7361
,,2123,11553,183,12187
,,1847,6120,127,13444
,,2622,6784,4,12621
,,2239,5277,7,6531
,,1954,5671,138,8140
,,1740,8158,6,8169
,,2449,7084,168,5893
,,2727,6703,118,9285
,,3887,13098,4,6947
,,3380,11285,161,17009
,,4102,10498,5,15207
,,4671,10595,127,8593
,,4603,27102,4,6130
,,3837,10548,160,14361
,,12050,12507,4,4574
,,2760,10660,10,4710
,,10851,7507,122,8324
,,3481,5725,151,13147
,,1881,5070,140,4284
,,2592,6636,143,9105
,,2228,5045,160,7385
,,3806,10171,184,12293
,,9110,11867,145,11740
,,4874,10197,4,7910
,,3751,12221,157,7282
,,4246,12577,172,12972
,,2155,9935,165,10095
,,4165,8367,164,11166
,,4003,9708,148,11044
,,3525,9850,167,10657
,,3263,9051,4,11462
,,5068,11098,142,9520
,,2436,5832,4,5306
,,5009,12654,148,15540
,,4341,9103,8,6756
,,7695,26042,4,5094
,,3615,10397,133,9452
,,2548,4783,4,40809
,,3669,10708,141,12105
,,1786,6148,191,10348
,,3973,6908,125,13690
,,2900,7959,4,4830
,,3496,6223,5,6538
,,3845,7039,162,4000
,,3314,6649,7,7424
,,3902,8387,162,14242
,,2146,5350,133,12419
,,3112,7329,187,10668
,,2432,4627,194,7662
,,3055,5187,6,8725
,,2370,8220,179,11760
,,4275,10698,143,8128
,,1319,9762,6,7245
,,9981,12107,17,8358
,,1341,7212,4,10191
,,1623,5034,140,10120
,,2295,10038,30,9520
,,2681,12503,174,12416
,,2092,10195,5,7953
,,3171,10008,139,7815
,,4787,10399,109,10491
,,3585,9032,125,13111
,,2829,5921,17,4790
,,3289,4344,7,6456
,,11616,6632,150,3592
,,1750,4161,126,6703
,,11614,6372,6,9771
,,1709,4451,109,8952
,,1898,6723,171,7029
,,2576,5396,171,6930
,,4776,7987,134,7005
,,4072,5818,7,5268
,,2314,4509,135,9304
,,2665,4964,138,5526
,,3162,6406,155,11469
,,3884,6359,136,7014
,,1899,4540,21,6938
,,3337,8582,156,14744
,,3527,8733,10,4877
,,3316,10402,4,11213
,,3847,11362,117,8214
,,2516,6315,7,4748
,,5471,11469,9,10546
,,4790,10341,45,7190
,,4647,13085,126,6304
,,4158,9747,153,12424
,,2097,5159,152,7814
,,2348,5882,4,6818
,,1738,5343,171,10343
,,2937,11043,167,9190
,,3696,4559,174,9844
,,2604,7207,162,9411
,,4905,7972,5,8380
,,4494,8442,213,4845
,,10277,10335,115,4117
,,7797,45438,154,10402
,,2585,3423,161,11881
,,2797,6280,194,10877
,,11269,6314,127,13444
,,2255,4441,142,12211
,,3698,11987,11,10561
,,3284,9777,4,12621
,,4100,10437,168,5893
,,1931,9693,161,7796
,,2754,4848,118,9285
,,5223,11416,135,6113
,,2978,4199,10,6845
,,1421,5307,4,6947
,,4140,8693,161,17009
,,2180,8257,5,15207
,,2094,7171,127,8593
,,3036,5777,4,6130
,,2752,5654,181,10364
,,2330,7698,160,14361
,,4871,10344,122,8324
,,3588,9083,194,9401
,,3926,14232,124,10369
,,3000,16844,156,14744
,,3410,12524,158,7553
,,4115,19896,142,8230
,,1248,5112,120,9112
,,1995,4326,4,11213
,,2673,9853,117,8214
,,2028,5090,149,10358
,,3787,9937,150,10191
,,2334,5213,9,10022
,,2369,3229,4,6818
,,3464,6839,171,10343
,,2783,9230,167,9190
,,4584,21513,129,7545
,,7701,25523,213,4845
,,1605,6863,32,6822
,,2768,5583,127,13444
,,3802,10394,4,12621
,,5543,15279,168,5893
,,2840,6881,118,9285
,,10954,8224,165,4112
,,1447,9987,161,17009
,,4410,13404,5,15207
,,2351,12023,127,8593
,,2818,8849,140,13343
,,3920,12731,4,6130
,,2290,13579,160,14361
,,3079,7341,122,8324
,,3118,8304,162,5355
,,1627,9319,139,6561
,,3663,7034,,
,,2735,5408,,
,,1739,5688,,
,,3452,15094,,
,,1299,9739,,
,,4532,13754,,
,,1532,4592,,
,,3923,5574,,
,,3880,7601,,
,,2062,10053,,
,,3150,6875,,
,,3633,8657,,
,,4748,11871,,
,,3376,7339,,
,,3794,9411,,
,,5671,13475,,
,,2497,6528,,
,,3756,14658,,
,,5733,10848,,
,,3012,7771,,
,,2055,9501,,
,,993,4002,,
,,3279,8767,,
,,2540,7861,,
,,2746,13676,,
,,2014,7113,,
,,4433,11018,,
,,2280,9867,,
,,3708,13808,,
,,3028,9491,,
,,2720,7107,,
,,2833,7328,,
,,2772,10205,,
,,1428,3284,,
,,2364,6927,,
,,3482,12168,,
,,6545,24416,,
,,3097,12231,,
,,1889,8717,,
,,5233,10360,,
,,2178,14799,,
,,3571,11468,,
,,3173,9243,,
,,3380,9870,,
,,3358,7384,,
,,3215,7622,,
,,2551,4896,,
,,3169,5387,,
,,2291,3678,,
,,3211,7301,,
,,4062,9407,,
,,2792,5347,,
,,3810,8004,,
,,1984,12552,,
,,2749,5647,,
,,4360,12990,,
,,5460,11228,,
,,1370,9024,,
,,1356,8016,,
,,1978,8192,,
,,2401,3871,,
,,4449,13428,,
,,3959,4679,,
,,10640,11712,,
,,4720,7262,,
,,6879,19149,,
,,1842,5082,,
,,1332,5088,,
,,1141,7665,,
,,4019,8956,,
,,7440,13608,,
,,3920,11548,,
,,3246,6901,,
,,2435,6963,,
,,6718,40881,,
,,4218,11748,,
,,2063,8537,,
,,2601,6666,,
,,9931,5475,,
,,10165,5483,,
,,4731,14537,,
,,3735,10599,,
,,5228,11608,,
,,4015,7216,,
,,6133,21048,,
,,2698,9788,,
,,3652,9490,,
,,2853,7334,,
,,4045,11740,,
,,11314,8516,,
,,4639,7577,,
,,3805,10600,,
,,4763,8769,,
,,3490,5519,,
,,3395,13488,,
,,4015,4505,,
,,3073,11342,,
,,2352,9388,,
,,3049,7923,,
,,3506,11969,,
,,2747,9808,,
,,3351,8076,,
,,1676,7042,,
,,2569,4658,,
,,3644,6691,,
,,4418,6112,,
,,1971,7840,,
,,5565,13148,,
,,3222,11376,,
,,5838,14020,,
,,4177,15300,,
,,1577,6167,,
,,5081,12024,,
,,5143,8912,,
,,4060,5788,,
,,3773,10233,,
,,3689,6452,,
,,2666,9606,,
,,3493,7015,,
,,2406,6784,,
,,4220,9425,,
,,1898,8735,,
,,3280,6476,,
,,11591,4142,,
,,9749,5112,,
,,3373,4846,,
,,1902,4340,,
,,2161,4106,,
,,2397,11503,,
,,3777,8913,,
,,3925,7328,,
,,3512,11284,,
,,4570,8635,,
,,3906,6844,,
,,2692,8786,,
,,4463,9896,,
,,3051,4774,,
,,2947,4795,,
,,4851,11698,,
,,2749,5994,,
,,3201,6354,,
,,4437,11711,,
,,4107,12799,,
,,3704,12333,,
,,1932,3765,,
,,3524,6427,,
,,8541,7192,,
,,1241,7928,,
,,2232,7844,,
,,3746,14586,,
,,5210,14126,,
,,2270,7684,,
,,2764,8382,,
,,3354,11869,,
,,4031,10283,,
,,2346,6321,,
,,3047,8314,,
,,3377,17269,,
,,2397,7307,,
,,3717,11870,,
,,4368,12233,,
,,5492,13418,,
,,2549,7801,,
,,10842,6623,,
,,2872,7804,,
,,5359,17817,,
,,3869,6606,,
,,2085,8343,,
,,2036,3700,,
,,3651,6632,,
,,4082,12535,,
,,1901,3162,,
,,5633,17347,,
,,2133,7458,,
,,1005,3919,,
,,2319,4984,,
,,1128,7132,,
,,4238,11569,,
,,4531,11401,,
,,3025,7741,,
,,4125,12456,,
,,10221,9935,,
,,11601,9992,,
,,3576,10611,,
,,2328,10026,,
,,10238,6062,,
,,1964,11427,,
,,2824,6788,,
,,3034,6598,,
,,2416,12215,,
,,3934,7111,,
,,3848,7952,,
,,3543,7526,,
,,3909,8050,,
,,3100,10956,,
,,4595,10905,,
,,3206,22924,,
,,6474,21821,,
,,5396,11364,,
,,5350,13656,,
,,3196,6997,,
,,10559,4954,,
,,3020,12008,,
,,2168,4416,,
,,11277,4322,,
,,3570,9023,,
,,3054,5416,,
,,1932,6429,,
,,2199,5110,,
,,2430,11801,,
,,3592,11282,,
,,1509,7684,,
,,1768,9474,,
,,4783,17948,,
,,4815,12069,,
,,1365,8123,,
,,1665,10952,,
,,3075,6502,,
,,4360,11473,,
,,3633,6940,,
,,3878,6651,,
,,4264,9836,,
,,2571,9533,,
,,2852,10478,,
,,3671,7560,,
,,1962,5802,,
,,4300,13241,,
,,8517,40330,,
,,4092,6303,,
,,2586,5413,,
,,2922,11173,,
,,2462,5563,,
,,3837,5526,,
,,3957,7841,,
,,1790,4665,,
,,3375,7462,,
,,2257,10196,,
,,2865,8783,,
,,10858,5221,,
,,3981,13058,,
,,5305,11985,,
,,4927,21282,,
,,3783,8327,,
,,4689,11034,,
,,10931,8356,,
,,3883,19720,,
,,6150,11138,,
,,3437,9630,,
,,3032,19377,,
,,2556,3187,,
,,3769,11991,,
,,4814,13598,,
,,6316,13973,,
,,3837,9126,,
,,4702,7261,,
,,2959,7532,,
,,4056,4624,,
,,2289,10333,,
,,4744,12360,,
,,6131,22182,,
,,2642,8449,,
,,2962,11620,,
,,3616,9132,,
,,9345,33377,,
,,3466,13068,,
,,3209,13949,,
,,2819,6771,,
,,4827,7667,,
,,4712,11632,,
,,1431,9109,,
,,3726,10513,,
,,3938,8440,,
,,3474,8480,,
,,4949,18404,,
,,1949,15319,,
,,11547,10635,,
,,3004,11035,,
,,3036,9613,,
,,4433,21588,,
,,3742,10579,,
,,4522,13528,,
,,5021,18061,,
,,3023,7778,,
,,1915,8900,,
,,4935,13931,,
,,1828,6913,,
,,3154,8504,,
,,4983,22231,,
,,3928,12556,,
,,2278,12381,,
,,11970,12787,,
,,3712,6910,,
,,2588,3505,,
,,10857,9391,,
,,1659,4651,,
,,11276,8024,,
,,4268,12887,,
,,1319,7626,,
,,1265,7260,,
,,3112,9767,,
,,4009,14456,,
,,3523,5594,,
,,5204,23672,,
,,2256,8092,,
,,3531,9693,,
,,4456,7879,,
,,10836,5805,,
,,2308,7100,,
,,12072,8975,,
,,6199,22621,,
,,1762,7458,,
,,4148,8785,,
,,2011,6417,,
,,2791,6449,,
,,1628,9776,,
,,2685,7109,,
,,1298,10089,,
,,3304,9683,,
,,3474,8285,,
,,3848,11184,,
,,1463,7725,,
,,2749,8410,,
,,4363,8258,,
,,10586,5953,,
,,2849,4074,,
,,1550,6755,,
,,2225,8691,,
,,1612,4094,,
,,2174,5204,,
,,4265,9271,,
,,4225,6161,,
,,2652,12848,,
,,2804,11904,,
,,2696,6305,,
,,3398,5735,,
,,3721,7214,,
,,3752,7599,,
,,11877,8553,,
,,3311,8384,,
,,2922,11173,,
,,9620,10700,,
,,2462,5563,,
,,3837,5526,,
,,3957,7841,,
,,3375,7462,,
,,2291,8849,,
,,2257,10196,,
,,2285,7183,,
,,3981,13058,,
,,5305,11985,,
,,4927,21282,,
,,2372,13386,,
,,4689,11034,,
,,3883,19720,,
,,2479,12749,,
,,3032,19377,,
,,11356,7012,,
,,1427,4326,,
,,4814,13598,,
,,3837,9126,,
,,4702,7261,,
,,3863,6682,,
,,3839,6462,,
,,3084,4640,,
,,3441,4113,,
,,2289,10333,,
,,4744,12360,,
,,2761,6626,,
,,2642,8449,,
,,2962,11620,,
,,3932,7789,,
,,3466,13068,,
,,3209,13949,,
,,2910,7174,,
,,2819,6771,,
,,4712,11632,,
,,2413,4984,,
,,3726,10513,,
,,4949,18404,,
,,3563,12055,,
,,1949,15319,,
,,11547,10635,,
,,3036,9613,,
,,3742,10579,,
,,4522,13528,,
,,5021,18061,,
,,1877,8956,,
,,4935,13931,,
,,1828,6913,,
,,4144,11169,,
,,3154,8504,,
,,4983,22231,,
,,3502,11967,,
,,1848,7508,,
,,2278,12381,,
,,11970,12787,,
,,1659,4651,,
,,11276,8024,,
,,1319,7626,,
,,1265,7260,,
,,4738,8535,,
,,4009,14456,,
,,3205,6485,,
,,3478,5439,,
,,4139,8385,,
,,5204,23672,,
,,2256,8092,,
,,4540,7684,,
,,3531,9693,,
,,4456,7879,,
,,2542,5139,,
,,2308,7100,,
,,6199,22621,,
,,1762,7458,,
,,4148,8785,,
,,1628,9776,,
,,2685,7109,,
,,3584,8315,,
,,1298,10089,,
,,4452,8254,,
,,3304,9683,,
,,1951,5057,,
,,3848,11184,,
,,3207,9442,,
,,4363,8258,,
,,4079,9664,,
,,2849,4074,,
,,1550,6755,,
,,2225,8691,,
,,1612,4094,,
,,2174,5204,,
,,4265,9271,,
,,4301,11845,,
,,2696,6305,,
,,4297,8031,,
,,3723,7257,,
,,3865,11488,,
,,1543,12332,,
,,3736,6786,,
,,5737,17614,,
,,2315,7579,,
,,4393,9292,,
,,3954,15112,,
,,2429,29716,,
,,3570,6968,,
,,2675,5357,,
,,3674,6680,,
,,1805,14012,,
,,3213,8994,,
,,7547,19005,,
,,2942,8267,,
,,5428,12826,,
,,2250,10121,,
,,4572,28325,,
,,6176,7328,,
,,3404,6935,,
,,1278,12728,,
,,1234,10880,,
,,2267,4247,,
,,2325,6634,,
,,11239,26837,,
,,5463,12771,,
,,3317,6395,,
,,3412,5295,,
,,3994,8300,,
,,3688,11523,,
,,1186,7785,,
,,3327,11270,,
,,3166,8402,,
,,1804,6175,,
,,4851,11213,,
,,4861,11752,,
,,8533,9247,,
,,7073,12494,,
,,8613,13150,,
,,3049,10947,,
,,2477,3651,,
,,4365,7528,,
,,3152,4628,,
,,2878,9067,,
,,3265,6953,,
,,3337,9892,,
,,2892,4821,,
,,2917,4950,,
,,2878,6024,,
,,2673,10197,,
,,1135,6390,,
,,3240,10172,,
,,8997,19778,,
,,8811,25224,,
,,3271,16286,,
,,3704,11589,,
,,4204,12756,,
,,1843,10213,,
,,12253,41681,,
,,9199,17197,,
,,4159,6907,,
,,4614,10359,,
,,2432,7731,,
,,1869,10902,,
,,5285,9671,,
,,2149,8230,,
,,3225,11764,,
,,3968,8013,,
,,2108,15434,,
,,10408,8987,,
,,4574,10563,,
,,4304,6523,,
,,2598,8482,,
,,2015,10099,,
,,4692,7534,,
,,8292,15279,,
,,3836,12039,,
,,1685,7543,,
,,2356,9160,,
,,4879,7985,,
,,1894,10009,,
,,5113,14671,,
,,3756,14922,,
,,4573,10676,,
,,4133,10070,,
,,10055,8345,,
,,3568,13183,,
,,5009,10283,,
,,2931,8546,,
,,3053,7006,,
,,3362,5370,,
,,2817,13418,,
,,4956,15507,,
,,4386,9512,,
,,3000,26015,,
,,3789,7103,,
,,3762,7977,,
,,2360,6106,,
,,8491,14152,,
,,1456,9448,,
,,2544,6991,,
,,3000,25497,,
,,4423,13722,,
,,3389,6143,,
,,2161,11224,,
,,4879,7006,,
,,3000,25582,,
,,4205,8988,,
,,3115,7442,,
,,1669,5924,,
,,2025,13868,,
,,1705,9320,,
,,1730,8370,,
,,3104,9823,,
,,3436,8257,,
,,5426,15378,,
,,3312,12217,,
,,11240,8781,,
,,11652,12333,,
,,2892,13024,,
,,4798,11435,,
,,4352,8995,,
,,4186,5203,,
,,4383,7036,,
,,4359,14367,,
,,1861,5919,,
,,3872,12186,,
,,1637,6044,,
,,3372,7202,,
,,1634,13056,,
,,4351,10062,,
,,4760,13026,,
,,3337,11430,,
,,1661,9529,,
,,1342,10181,,
,,3078,6106,,
,,3592,9800,,
,,3509,9657,,
,,2170,5449,,
,,2737,8897,,
,,2305,9191,,
,,3011,3986,,
,,2368,5684,,
,,2726,4532,,
,,3163,7286,,
,,3566,13670,,
,,2142,15337,,
,,1509,9136,,
,,3736,10191,,
,,4615,11502,,
,,4791,9134,,
,,6167,7434,,
,,4923,12200,,
,,2380,9098,,
,,4602,8652,,
,,6819,8910,,
,,5426,8350,,
,,3119,8427,,
,,2225,7400,,
,,2530,6153,,
,,1969,7752,,
,,2823,4614,,
,,3000,20684,,
,,4122,10243,,
,,2193,87740,,
,,3922,5168,,
,,3000,21406,,
,,3395,10157,,
,,4237,11191,,
,,10981,10043,,
,,2665,7079,,
,,7888,12628,,
,,4308,6708,,
,,4822,6939,,
,,3793,7498,,
,,4233,8101,,
,,3461,12357,,
,,1925,9680,,
,,7605,11691,,
,,4557,15245,,
,,3744,11162,,
,,2554,10118,,
,,11250,5103,,
,,9721,11783,,
,,3000,16901,,
,,2465,5022,,
,,11157,12230,,
,,9991,4996,,
,,1317,11975,,
,,2956,8437,,
,,1998,8155,,
,,5411,8563,,
,,6529,11538,,
,,3485,13540,,
,,5223,15778,,
,,5333,9049,,
,,1964,9835,,
,,2185,7112,,
,,3612,8183,,
,,1977,6345,,
,,7346,11434,,
,,2236,6539,,
,,2294,4698,,
,,3947,8288,,
,,2235,5930,,
,,2567,14593,,
,,2468,12415,,
,,10535,7652,,
,,1886,11370,,
,,4195,10346,,
,,4979,11343,,
,,3920,11278,,
,,7108,11443,,
,,7248,24466,,
,,3000,58473,,
,,3288,7184,,
,,2315,8184,,
,,3797,8957,,
,,2351,4632,,
,,1567,8438,,
,,4649,10330,,
,,8760,17975,,
,,4929,15919,,
,,7583,13625,,
,,2862,7920,,
,,9055,11226,,
,,2142,5746,,
,,10513,79749,,
,,4330,12294,,
,,5399,12597,,
,,9115,26595,,
,,3827,8274,,
,,5411,8563,,
,,2200,10844,,
,,5223,15778,,
,,1636,7525,,
,,2185,7112,,
,,2540,7107,,
,,3612,8183,,
,,2294,4698,,
,,3947,8288,,
,,2235,5930,,
,,1991,6921,,
,,2567,14593,,
,,2468,12415,,
,,4979,11343,,
,,3989,11413,,
,,7248,24466,,
,,3000,58473,,
,,3288,7184,,
,,2544,8091,,
,,2315,8184,,
,,4573,6375,,
,,2351,4632,,
,,4649,10330,,
,,8760,17975,,
,,3000,28557,,
,,3000,43166,,
,,2246,8096,,
,,2033,7023,,
,,4839,12139,,
,,2621,5869,,
,,4308,8779,,
,,10513,79749,,
,,4330,12294,,
,,1867,13259,,
,,5399,12597,,
,,5411,8563,,
,,3012,13012,,
,,6554,12841,,
,,5223,15778,,
,,3737,10323,,
,,2185,7112,,
,,9618,9745,,
,,3612,8183,,
,,3418,8149,,
,,2294,4698,,
,,3947,8288,,
,,2235,5930,,
,,2567,14593,,
,,2468,12415,,
,,4669,13660,,
,,4979,11343,,
,,4183,20059,,
,,1843,5615,,
,,7248,24466,,
,,3000,58473,,
,,2802,5595,,
,,2018,5146,,
,,3288,7184,,
,,2362,6121,,
,,2315,8184,,
,,2351,4632,,
,,3962,5133,,
,,5255,9415,,
,,4649,10330,,
,,8760,17975,,
,,8108,17969,,
,,11418,10743,,
,,2306,10033,,
,,10513,79749,,
,,4330,12294,,
,,5399,12597,,
,,4862,9785,,
,,4716,10673,,
,,5497,9891,,
,,3631,11438,,
,,9467,10219,,
,,1658,6734,,
,,3000,21043,,
,,2949,8001,,
,,4503,8465,,
,,1942,7080,,
,,3000,25245,,
,,2115,8799,,
,,7412,11260,,
,,11140,9437,,
,,9854,15845,,
,,2056,9287,,
,,3041,9050,,
,,3774,8996,,
,,5693,12052,,
,,4011,8425,,
,,2348,11696,,
,,4033,10523,,
,,7815,14014,,
,,2053,8410,,
,,11211,5939,,
,,2289,7623,,
,,4569,7745,,
,,2009,3525,,
,,1888,5989,,
,,5016,10544,,
,,2949,3439,,
,,3393,28612,,
,,2543,9774,,
,,1437,9781,,

==> TTB_1M.csv <==
KiB_count,CTL_time,SPR_time,INT_time,REB_time
8,1058,1112,1108,1040
16,1181,1238,1245,1167
24,1302,1355,1372,1289
32,1307,1357,1379,1292
40,1321,1373,1394,1298
48,1434,1494,1511,1421
56,1446,1501,1518,1429
64,1455,1509,1531,1439
72,1462,1514,1536,1444
80,1467,1519,1546,1453
88,1575,1630,1653,1559
96,1581,1640,1664,1564
104,1589,1646,1672,1569
112,1594,1650,1679,1576
120,1603,1657,1690,1584
128,1609,1660,1697,1593
136,1615,1662,1706,1597
144,1620,1667,1713,1602
152,1622,1668,1719,1606
160,1627,1671,1722,1609
168,1632,1675,1727,1611
176,1733,1783,1816,1722
184,1736,1787,1824,1725
192,1741,1790,1831,1726
200,1746,1792,1838,1727
208,1749,1794,1846,1732
216,1755,1800,1851,1734
224,1761,1802,1858,1737
232,1766,1803,1861,1737
240,1790,1840,1899,1760
248,1794,1844,1905,1761
256,1798,1847,1911,1762
264,1828,1886,1939,1794
272,1831,1890,1948,1796
280,1834,1892,1952,1798
288,1841,1901,1963,1806
296,1845,1903,1966,1808
304,1849,1908,1972,1811
312,1902,1971,2029,1868
320,1905,1978,2037,1870
328,1911,1981,2043,1872
336,1919,1986,2057,1881
344,1923,1990,2061,1882
352,1973,2021,2096,1930
360,1984,2031,2111,1946
368,1988,2035,2113,1953
376,1991,2035,2117,1954
384,1996,2041,2127,1961
392,2001,2043,2132,1963
400,2004,2046,2143,1964
408,2052,2110,2202,2007
416,2057,2111,2208,2017
424,2061,2115,2211,2019
432,2070,2121,2221,2029
440,2072,2126,2225,2029
448,2076,2128,2229,2030
456,2081,2135,2243,2034
464,2084,2135,2247,2034
472,2088,2137,2248,2034
480,2122,2182,2286,2075
488,2132,2187,2288,2079
496,2133,2190,2295,2081
504,2163,2232,2321,2124
512,2169,2240,2327,2124
520,2172,2242,2329,2126
528,2182,2251,2345,2132
536,2187,2256,2350,2134
544,2189,2257,2353,2135
552,2241,2333,2415,2190
560,2254,2335,2422,2199
568,2259,2339,2426,2201
576,2290,2365,2460,2237
584,2297,2366,2466,2239
592,2301,2369,2473,2240
600,2312,2378,2493,2247
608,2316,2381,2499,2250
616,2318,2383,2501,2253
624,2325,2392,2514,2258
632,2331,2395,2518,2259
640,2334,2396,2522,2261
648,2382,2454,2562,2315
656,2394,2461,2581,2318
664,2397,2464,2585,2320
672,2406,2470,2598,2325
680,2410,2473,2606,2327
688,2413,2475,2611,2328
696,2424,2482,2619,2337
704,2430,2484,2630,2338
712,2432,2490,2637,2345
720,2458,2536,2661,2393
728,2480,2548,2670,2404
736,2482,2555,2674,2406
744,2502,2579,2688,2441
752,2522,2597,2698,2450
760,2525,2598,2701,2450
768,2531,2605,2709,2454
776,2536,2607,2716,2462
784,2538,2610,2719,2464
792,2577,2649,2772,2499
800,2604,2662,2786,2515
808,2607,2665,2793,2515
816,2627,2699,2826,2552
824,2635,2704,2837,2555
832,2638,2707,2840,2561
840,2644,2714,2854,2573
848,2656,2722,2864,2575
856,2658,2722,2865,2580
864,2661,2729,2871,2586
872,2666,2734,2877,2589
880,2670,2736,2879,2589
888,2701,2775,2909,2616
896,2729,2800,2935,2633
904,2732,2802,2939,2637
912,2738,2804,2952,2640
920,2744,2808,2961,2652
928,2747,2811,2963,2653
936,2755,2816,2972,2664
944,2766,2818,2982,2675
952,2769,2819,2984,2675
960,2775,2831,2995,2685
968,2816,2867,3025,2722
976,2820,2869,3028,2728
984,2829,2878,3045,2731
992,2853,2910,3067,2757
1000,2856,2911,3071,2757
1008,2859,2913,3076,2758
1016,2867,2917,3091,2762
1024,2871,2918,3096,2767

==> TTB_50K.csv <==
KiB_count,CTL_time,SPR_time,INT_time,REB_time
0.390625,958,945,960,932
0.78125,958,945,960,932
1.171875,958,945,960,932
1.5625,958,946,960,933
1.953125,958,946,960,933
2.34375,958,946,960,933
2.734375,958,946,960,933
3.125,1064,1051,1064,1028
3.515625,1064,1051,1064,1028
3.90625,1064,1051,1064,1028
4.296875,1064,1052,1064,1029
4.6875,1064,1052,1064,1029
5.078125,1065,1052,1064,1029
5.46875,1065,1052,1064,1029
5.859375,1065,1052,1064,1029
6.25,1066,1053,1066,1030
6.640625,1066,1053,1066,1030
7.03125,1066,1053,1066,1031
7.421875,1067,1054,1067,1031
7.8125,1067,1054,1067,1031
8.203125,1067,1054,1067,1031
8.59375,1176,1160,1172,1126
8.984375,1176,1160,1172,1126
9.375,1176,1160,1172,1126
9.765625,1176,1160,1172,1126
10.15625,1177,1161,1172,1127
10.546875,1177,1161,1172,1127
10.9375,1177,1161,1172,1127
11.328125,1177,1161,1172,1127
11.71875,1181,1164,1177,1131
12.109375,1182,1166,1179,1133
12.5,1182,1166,1179,1133
12.890625,1183,1167,1180,1134
13.28125,1184,1168,1180,1135
13.671875,1184,1168,1180,1135
14.0625,1184,1168,1181,1135
14.453125,1184,1168,1181,1135
14.84375,1184,1168,1181,1135
15.234375,1185,1169,1182,1136
15.625,1188,1172,1187,1140
16.015625,1190,1174,1188,1142
16.40625,1190,1174,1189,1142
16.796875,1191,1175,1189,1142
17.1875,1193,1176,1191,1143
17.578125,1193,1176,1191,1143
17.96875,1193,1176,1191,1144
18.359375,1193,1176,1192,1144
18.75,1193,1177,1192,1144
19.140625,1194,1177,1192,1144
19.53125,1194,1177,1193,1145
19.921875,1302,1284,1296,1239
20.3125,1302,1284,1296,1239
20.703125,1302,1284,1296,1239
21.09375,1302,1285,1297,1240
21.484375,1302,1285,1297,1240
21.875,1302,1285,1297,1240
22.265625,1302,1285,1297,1240
22.65625,1302,1285,1297,1240
23.046875,1307,1289,1301,1245
23.4375,1307,1289,1301,1245
23.828125,1307,1289,1302,1245
24.21875,1307,1290,1302,1246
24.609375,1307,1290,1302,1246
25,1307,1290,1302,1246
25.390625,1307,1290,1302,1246
25.78125,1307,1290,1302,1246
26.171875,1307,1290,1302,1246
26.5625,1308,1290,1302,1246
26.953125,1309,1291,1304,1248
27.34375,1309,1291,1304,1248
27.734375,1309,1292,1304,1248
28.125,1309,1292,1304,1248
28.515625,1310,1292,1305,1249
28.90625,1310,1292,1305,1249
29.296875,1310,1292,1305,1249
29.6875,1310,1293,1305,1249
30.078125,1311,1293,1305,1249
30.46875,1312,1294,1307,1250
30.859375,1312,1295,1307,1251
31.25,1313,1295,1308,1251
31.640625,1313,1295,1308,1251
32.03125,1314,1296,1309,1252
32.421875,1314,1296,1309,1252
32.8125,1315,1297,1310,1253
33.203125,1315,1297,1311,1254
33.59375,1316,1298,1311,1254
33.984375,1317,1299,1312,1255
34.375,1319,1301,1314,1257
34.765625,1320,1302,1315,1257
35.15625,1321,1303,1316,1258
35.546875,1323,1304,1317,1259
35.9375,1323,1305,1318,1260
36.328125,1323,1305,1319,1260
36.71875,1324,1305,1319,1261
37.109375,1324,1305,1319,1261
37.5,1324,1306,1320,1261
37.890625,1326,1307,1321,1263
38.28125,1326,1308,1322,1264
38.671875,1328,1309,1323,1264
39.0625,1328,1309,1323,1265
39.453125,1328,1309,1323,1265
39.84375,1329,1309,1324,1265
40.234375,1329,1310,1324,1265
40.625,1330,1310,1325,1266
41.015625,1330,1311,1326,1266
41.40625,1331,1311,1326,1267
41.796875,1331,1311,1326,1267
42.1875,1433,1413,1425,1352
42.578125,1433,1414,1425,1353
42.96875,1434,1414,1425,1353
43.359375,1434,1415,1426,1354
43.75,1435,1415,1426,1355
44.140625,1435,1415,1426,1355
44.53125,1435,1415,1427,1355
44.921875,1435,1415,1427,1355
45.3125,1437,1416,1429,1357
45.703125,1438,1417,1429,1358
46.09375,1438,1418,1430,1358
46.484375,1439,1418,1430,1358
46.875,1440,1419,1431,1359
47.265625,1440,1419,1431,1359
47.65625,1441,1419,1432,1360
48.046875,1441,1420,1432,1360
48.4375,1441,1420,1433,1361
48.828125,1442,1421,1434,1363
49.21875,1443,1422,1434,1363
49.609375,1444,1422,1435,1364
50,1444,1423,1435,1364

==> TTB_5M.csv <==
KiB_count,CTL_time,SPR_time,INT_time,REB_time
40,1469,1346,1512,1491
80,1634,1470,1671,1651
120,1778,1606,1816,1789
160,1800,1626,1848,1801
200,1935,1769,1965,1930
240,1966,1769,1997,1959
280,2013,1770,2043,2016
320,2114,1882,2160,2126
360,2172,1931,2210,2170
400,2194,1935,2248,2183
440,2300,2043,2342,2291
480,2331,2062,2390,2312
520,2379,2072,2437,2369
560,2472,2249,2537,2437
600,2549,2404,2600,2517
640,2567,2422,2634,2533
680,2660,2599,2719,2621
720,2686,2601,2762,2638
760,2742,2639,2806,2688
800,2824,2745,2880,2763
840,2899,2755,2952,2847
880,2922,2879,2987,2866
920,2994,2886,3062,2924
960,3029,2896,3085,2953
1000,3079,2991,3156,2993
1040,3163,3103,3241,3088
1080,3212,3113,3288,3138
1120,3247,3145,3334,3155
1160,3336,3247,3410,3243
1200,3360,3250,3438,3259
1240,3412,3353,3502,3338
1280,3485,3468,3567,3372
1320,3533,3490,3632,3445
1360,3576,3491,3654,3469
1400,3646,3601,3735,3532
1440,3674,3612,3748,3547
1480,3724,3691,3822,3596
1520,3794,3704,3892,3682
1560,3833,3840,3951,3720
1600,3876,3842,3984,3740
1640,3955,3879,4062,3803
1680,3980,3888,4086,3837
1720,4025,3891,4144,3888
1760,4089,3905,4230,3941
1800,4131,4062,4281,4016
1840,4172,4074,4332,4027
1880,4248,4079,4392,4095
1920,4279,4083,4417,4127
1960,4331,4095,4494,4184
2000,4375,4099,4539,4253
2040,4428,4267,4617,4287
2080,4482,4271,4656,4324
2120,4546,4280,4736,4395
2160,4573,4283,4758,4422
2200,4633,4289,4800,4454
2240,4661,4305,4857,4503
2280,4728,4470,4940,4570
2320,4776,4478,5000,4606
2360,4833,4482,5052,4675
2400,4877,4491,5079,4704
2440,4919,4494,5154,4725
2480,4946,4517,5182,4772
2520,5020,4674,5276,4842
2560,5067,4722,5319,4897
2600,5130,4724,5389,4974
2640,5162,4732,5419,5009
2680,5221,4740,5491,5048
2720,5237,4742,5511,5069
2760,5304,4875,5607,5158
2800,5361,4982,5664,5191
2840,5429,4984,5691,5275
2880,5463,5002,5729,5303
2920,5511,5010,5797,5338
2960,5534,5013,5818,5345
3000,5592,5079,5914,5443
3040,5657,5242,5959,5458
3080,5731,5245,6015,5547
3120,5763,5254,6046,5572
3160,5819,5264,6082,5586
3200,5836,5266,6098,5602
3240,5895,5285,6202,5739
3280,5948,5497,6244,5768
3320,6019,5500,6288,5823
3360,6066,5517,6323,5846
3400,6093,5527,6383,5872
3440,6132,5535,6430,5883
3480,6190,5537,6517,5989
3520,6240,5769,6557,6054
3560,6315,5772,6608,6088
3600,6358,5776,6657,6142
3640,6375,5778,6701,6160
3680,6419,5796,6762,6187
3720,6489,5799,6841,6241
3760,6533,6030,6874,6327
3800,6614,6033,6931,6380
3840,6647,6035,6992,6401
3880,6655,6041,7008,6430
3920,6694,6050,7072,6478
3960,6779,6053,7147,6515
4000,6840,6286,7168,6571
4040,6906,6298,7235,6654
4080,6934,6300,7273,6676
4120,6946,6303,7301,6696
4160,6988,6314,7373,6738
4200,7068,6317,7435,6805
4240,7111,6546,7472,6860
4280,7187,6549,7522,6948
4320,7220,6559,7566,6967
4360,7234,6566,7615,6976
4400,7289,6569,7677,7010
4440,7359,6576,7735,7100
4480,7423,6803,7769,7175
4520,7492,6812,7846,7226
4560,7521,6814,7870,7261
4600,7541,6832,7908,7262
4640,7577,6834,7967,7301
4680,7671,6842,8046,7395
4720,7716,7070,8115,7422
4760,7783,7078,8147,7479
4800,7808,7081,8197,7508
4840,7830,7098,8225,7570
4880,7876,7100,8236,7596
4920,7933,7103,8280,7657
4960,7995,7328,8416,7715
5000,8061,7330,8445,7757
5040,8081,7348,8487,7796
5080,8108,7351,8526,7797
5120,8163,7377,8563,7864
